Jigsaw: Training Multi-Billion-Parameter AI Weather Models with Optimized Model Parallelism

AI-based methods have revolutionized atmospheric forecasting, with recent successes in medium-range forecasting spurring the development of climate foundation models. Accurate modeling of complex atmospheric dynamics at high spatial resolutions and longer lead times requires large neural networks and gigabyte-sized data samples, making accelerator memory and I/O-bandwidth the bottlenecks for model training. We introduce WeatherMixer, a multi-layer-perceptron-based architecture whose workload scales linearly with input size, allowing the model to learn global weather phenomena at accuracies similar to numerical weather prediction. To cope with the computational demand, we propose Jigsaw, a novel model parallelization scheme that employs both domain and tensor parallelism, eliminating memory redundancy. Jigsaw exceeds state-of-the-art performance in strong scaling in compute-communication-limited systems and achieves superscalar weak scaling in I/O-bandwidth-limited systems. We scale training to 256 GPUs, reaching peak performances of 9 and 11 PFLOPs, 23% and 28% of theoretical peaks, achieving 68% and 72% scaling efficiency versus 51% without model parallelism.

==> figures/data/DDP_scaling_pgfplots.csv <==
GPUs,Nodes,one,two,four
8,2,0.66,0.90,0.94
16,4,0.65,0.75,0.85
32,8,0.64,0.74,0.79
64,16,0.62,0.74,0.75
128,32,0.61,0.74,0.74
256,64,0.51,0.68,0.72

==> figures/data/reference_scores.csv <==
lead_time,u10_ens1,u10_ifs_analysis,u10_pangu_era5,t2m_ens1,t2m_ifs_analysis,t2m_pangu_era5,u850_ens1,u850_ifs_analysis,u850_pangu_era5,t850_ens1,t850_ifs_analysis,t850_pangu_era5
6,1.1,0.56,0.47,0.79,0.34,0.62,1.4,0.67,0.72,0.7,0.32,0.41
12,1.24,0.88,0.69,0.9,0.52,0.68,1.66,1.12,1.09,0.84,0.51,0.58
18,1.3,1.04,0.78,0.95,0.6,0.75,1.86,1.35,1.18,0.92,0.61,0.63
24,1.44,1.16,0.91,1.0,0.66,0.72,2.04,1.54,1.42,1.0,0.7,0.72
30,1.52,1.27,0.97,1.05,0.73,0.8,2.22,1.72,1.46,1.08,0.79,0.75
36,1.67,1.38,1.09,1.1,0.78,0.87,2.4,1.88,1.63,1.17,0.86,0.84
42,1.76,1.5,1.16,1.15,0.83,0.92,2.57,2.03,1.72,1.24,0.93,0.88
48,1.9,1.58,1.23,1.2,0.87,0.88,2.74,2.18,1.84,1.32,1.0,0.91
54,2.0,1.68,1.32,1.24,0.92,0.96,2.9,2.33,1.93,1.39,1.07,0.96
60,2.15,1.78,1.44,1.3,0.97,1.03,3.08,2.48,2.1,1.47,1.14,1.05
66,2.25,1.89,1.53,1.34,1.02,1.08,3.3,2.62,2.2,1.54,1.2,1.1
72,2.4,2.00,1.62,1.39,1.06,1.06,3.4,2.78,2.35,1.63,1.27,1.13
78,2.5,2.1,1.73,1.45,1.12,1.14,3.6,2.93,2.47,1.7,1.35,1.2
84,2.65,2.22,1.86,1.5,1.16,1.21,3.77,3.09,2.66,1.8,1.43,1.3
90,2.75,2.33,1.97,1.56,1.23,1.28,3.95,3.25,2.8,1.9,1.51,1.39
96,2.89,2.45,2.06,1.6,1.27,1.27,4.12,3.42,2.95,1.98,1.59,1.43
102,3,2.57,2.19,1.68,1.34,1.36,4.3,3.59,3.1,2.07,1.68,1.56
108,3.14,2.7,2.32,1.74,1.4,1.44,4.47,3.75,3.3,2.18,1.77,1.63
114,3.26,2.82,2.45,1.81,1.47,1.5,4.65,3.93,3.5,2.27,1.87,1.73
120,3.39,2.94,2.55,1.87,1.53,1.52,4.82,4.1,3.6,2.38,1.96,1.78


==> figures/data/rmse_four_0.csv <==
epoch,rollout_time,msl,u10,v10,t2m,z1000,z925,z850,z700,z600,z500,z400,z300,z250,z200,z150,z100,z50,q1000,q925,q850,q700,q600,q500,q400,q300,q250,q200,q150,q100,q50,t1000,t925,t850,t700,t600,t500,t400,t300,t250,t200,t150,t100,t50,u1000,u925,u850,u700,u600,u500,u400,u300,u250,u200,u150,u100,u50,v1000,v925,v850,v700,v600,v500,v400,v300,v250,v200,v150,v100,v50
0.0,0.0,89.37621307373047,1.1505094766616821,1.1490895748138428,0.9220950603485107,0.0,0.0,66.35552215576172,0.0,0.0,86.88249206542969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9833565950393677,0.0,0.0,0.3693888187408447,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.990861713886261,0.0,0.0,0.7516144514083862,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,73.05748748779297,0.9803935289382935,0.9822880029678345,0.7910037636756897,0.0,0.0,53.3039665222168,0.0,0.0,67.0733413696289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8869473934173584,0.0,0.0,0.33104604482650757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8735024929046631,0.0,0.0,0.6482996940612793,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2.0,0.0,67.22085571289062,0.9191465377807617,0.9280054569244385,0.7680090665817261,0.0,0.0,48.84525680541992,0.0,0.0,61.148033142089844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8484786152839661,0.0,0.0,0.31656429171562195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8305953741073608,0.0,0.0,0.6120876669883728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3.0,0.0,64.43476104736328,0.8945599794387817,0.9019429087638855,0.7523279190063477,0.0,0.0,46.83265686035156,0.0,0.0,59.119266510009766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8305792808532715,0.0,0.0,0.3089880049228668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8136626482009888,0.0,0.0,0.5928280353546143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.0,0.0,64.25192260742188,0.8805129528045654,0.885755717754364,0.7334734201431274,0.0,0.0,46.59160232543945,0.0,0.0,56.59061050415039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8167728781700134,0.0,0.0,0.3035227060317993,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8002635836601257,0.0,0.0,0.5811821818351746,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.0,0.0,62.85609817504883,0.8713130354881287,0.8780114054679871,0.7312833070755005,0.0,0.0,45.813812255859375,0.0,0.0,56.95746994018555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8109654188156128,0.0,0.0,0.3007644712924957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7930394411087036,0.0,0.0,0.5768755674362183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.0,0.0,62.425716400146484,0.8598584532737732,0.8668797016143799,0.7279720902442932,0.0,0.0,45.64402770996094,0.0,0.0,56.06756591796875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8028680086135864,0.0,0.0,0.29829466342926025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7851473689079285,0.0,0.0,0.5710004568099976,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.0,0.0,62.3604850769043,0.858136773109436,0.8693405985832214,0.7252592444419861,0.0,0.0,45.266632080078125,0.0,0.0,56.28034210205078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8020203113555908,0.0,0.0,0.29734867811203003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7844469547271729,0.0,0.0,0.5716766119003296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8.0,0.0,60.35711669921875,0.8524713516235352,0.8577703833580017,0.7183303236961365,0.0,0.0,43.64728546142578,0.0,0.0,54.15117263793945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7961165308952332,0.0,0.0,0.295437753200531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7809068560600281,0.0,0.0,0.5714204907417297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9.0,0.0,60.93978500366211,0.8472490906715393,0.8521393537521362,0.7205886244773865,0.0,0.0,44.31433868408203,0.0,0.0,55.4615364074707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7904244065284729,0.0,0.0,0.2945900559425354,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7764779925346375,0.0,0.0,0.566312849521637,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10.0,0.0,59.27540588378906,0.8408569693565369,0.8450190424919128,0.7174010276794434,0.0,0.0,43.07890701293945,0.0,0.0,52.975406646728516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7898150682449341,0.0,0.0,0.2930329442024231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7735435366630554,0.0,0.0,0.5617253184318542,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11.0,0.0,59.681800842285156,0.8458389639854431,0.8524274230003357,0.7125938534736633,0.0,0.0,43.12238311767578,0.0,0.0,52.792640686035156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.787530779838562,0.0,0.0,0.2932518422603607,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7714797258377075,0.0,0.0,0.5609742999076843,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12.0,0.0,59.84852600097656,0.8348162770271301,0.837704062461853,0.7145163416862488,0.0,0.0,44.4929313659668,0.0,0.0,54.83717727661133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7836863398551941,0.0,0.0,0.29149097204208374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.769703209400177,0.0,0.0,0.5603551268577576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13.0,0.0,58.192256927490234,0.8328880667686462,0.836656928062439,0.7072713375091553,0.0,0.0,42.31593322753906,0.0,0.0,52.38080596923828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7823935151100159,0.0,0.0,0.29142215847969055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7648236751556396,0.0,0.0,0.5620276927947998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14.0,0.0,58.44649124145508,0.8306946158409119,0.8351695537567139,0.7070683240890503,0.0,0.0,42.517417907714844,0.0,0.0,51.9312858581543,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.781383216381073,0.0,0.0,0.2917674779891968,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7683607339859009,0.0,0.0,0.5564376711845398,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15.0,0.0,58.16584777832031,0.8264492750167847,0.8335072994232178,0.7049405574798584,0.0,0.0,42.3060302734375,0.0,0.0,51.73614501953125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.783442497253418,0.0,0.0,0.2904943823814392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7634365558624268,0.0,0.0,0.5551819801330566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16.0,0.0,57.954490661621094,0.8278598785400391,0.8313033580780029,0.705816924571991,0.0,0.0,41.80318832397461,0.0,0.0,51.46346664428711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7778110504150391,0.0,0.0,0.2898828685283661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.762272298336029,0.0,0.0,0.5543313026428223,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17.0,0.0,57.689083099365234,0.8233124017715454,0.8289474248886108,0.7066789269447327,0.0,0.0,42.05220031738281,0.0,0.0,51.557186126708984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7769838571548462,0.0,0.0,0.28953292965888977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7738369703292847,0.0,0.0,0.5515657067298889,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18.0,0.0,58.5168342590332,0.8261006474494934,0.8296709060668945,0.7026317119598389,0.0,0.0,42.334014892578125,0.0,0.0,51.86613464355469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7775134444236755,0.0,0.0,0.28943902254104614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7614753246307373,0.0,0.0,0.5546588897705078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19.0,0.0,57.89175796508789,0.8186609148979187,0.8265364170074463,0.7024016976356506,0.0,0.0,42.003318786621094,0.0,0.0,51.56309127807617,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7744365334510803,0.0,0.0,0.2884453535079956,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7607032656669617,0.0,0.0,0.5503652691841125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20.0,0.0,57.14190673828125,0.8186797499656677,0.8234749436378479,0.7040373086929321,0.0,0.0,41.33652877807617,0.0,0.0,51.1453971862793,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7737041115760803,0.0,0.0,0.28790050745010376,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7587901949882507,0.0,0.0,0.5475615859031677,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21.0,0.0,56.83894348144531,0.8195323944091797,0.8221785426139832,0.7044547200202942,0.0,0.0,41.401031494140625,0.0,0.0,51.12342834472656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.775673508644104,0.0,0.0,0.2882019579410553,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7572641372680664,0.0,0.0,0.5498759150505066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22.0,0.0,57.1849250793457,0.8175991177558899,0.8204589486122131,0.6986309885978699,0.0,0.0,41.15928268432617,0.0,0.0,50.430519104003906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.771084725856781,0.0,0.0,0.2876884341239929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7574325203895569,0.0,0.0,0.5502766370773315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23.0,0.0,57.411720275878906,0.8143045902252197,0.8228301405906677,0.6999656558036804,0.0,0.0,41.160736083984375,0.0,0.0,50.62665939331055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7710046768188477,0.0,0.0,0.2872316241264343,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7553091645240784,0.0,0.0,0.5516002774238586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.0,0.0,57.03712844848633,0.8131450414657593,0.8192225694656372,0.7000672221183777,0.0,0.0,41.06870651245117,0.0,0.0,49.99501037597656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7692513465881348,0.0,0.0,0.28663912415504456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7517369985580444,0.0,0.0,0.5468701720237732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.0,0.0,56.56914138793945,0.8094399571418762,0.8145298361778259,0.7029046416282654,0.0,0.0,40.79447937011719,0.0,0.0,50.25009536743164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7698879241943359,0.0,0.0,0.28613582253456116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.751664400100708,0.0,0.0,0.5430744290351868,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.0,0.0,56.01586151123047,0.8087072372436523,0.8139285445213318,0.694378137588501,0.0,0.0,40.49765396118164,0.0,0.0,49.47246170043945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7686020135879517,0.0,0.0,0.2858332097530365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7506445050239563,0.0,0.0,0.5441625714302063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.0,0.0,56.59516143798828,0.8039216995239258,0.8092189431190491,0.6915213465690613,0.0,0.0,41.0461311340332,0.0,0.0,50.14881134033203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7676033973693848,0.0,0.0,0.2858055531978607,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7497783899307251,0.0,0.0,0.5413513779640198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28.0,0.0,55.91813278198242,0.8124056458473206,0.8093215227127075,0.6923068761825562,0.0,0.0,40.5821647644043,0.0,0.0,49.55807876586914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7698339819908142,0.0,0.0,0.28450220823287964,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7463333606719971,0.0,0.0,0.5410402417182922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29.0,0.0,56.694061279296875,0.8109289407730103,0.8088839650154114,0.6957531571388245,0.0,0.0,40.85008239746094,0.0,0.0,49.291568756103516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7655996084213257,0.0,0.0,0.28416410088539124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7476630210876465,0.0,0.0,0.542198657989502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30.0,0.0,56.3305549621582,0.8076582551002502,0.8095734715461731,0.6950247883796692,0.0,0.0,40.75605773925781,0.0,0.0,49.93783187866211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7658577561378479,0.0,0.0,0.2844265103340149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7457379698753357,0.0,0.0,0.5399549603462219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31.0,0.0,55.98671340942383,0.8031433820724487,0.8061090111732483,0.6935755014419556,0.0,0.0,40.441261291503906,0.0,0.0,50.304683685302734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7674359083175659,0.0,0.0,0.28365054726600647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7468454241752625,0.0,0.0,0.540835440158844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32.0,0.0,55.7215576171875,0.8018430471420288,0.8033164143562317,0.6921905279159546,0.0,0.0,40.289588928222656,0.0,0.0,49.65542984008789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7634621262550354,0.0,0.0,0.2834216058254242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.743319034576416,0.0,0.0,0.5375099182128906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33.0,0.0,55.477359771728516,0.8023856282234192,0.8039029836654663,0.693471372127533,0.0,0.0,40.304359436035156,0.0,0.0,49.64289093017578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7625865340232849,0.0,0.0,0.2827339768409729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7432447671890259,0.0,0.0,0.5367707014083862,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34.0,0.0,54.836456298828125,0.8011652231216431,0.8025242686271667,0.6928417086601257,0.0,0.0,39.74736022949219,0.0,0.0,48.77742004394531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7618149518966675,0.0,0.0,0.282874196767807,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7434209585189819,0.0,0.0,0.537072479724884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35.0,0.0,55.08285903930664,0.7975047826766968,0.7976899743080139,0.6888143420219421,0.0,0.0,39.83395004272461,0.0,0.0,48.582069396972656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7617685198783875,0.0,0.0,0.28237783908843994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.742028534412384,0.0,0.0,0.535380482673645,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,0.0,55.23435592651367,0.7991052865982056,0.800852358341217,0.6912375688552856,0.0,0.0,40.11168670654297,0.0,0.0,49.78358459472656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7596023678779602,0.0,0.0,0.2822665572166443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7400399446487427,0.0,0.0,0.5363668203353882,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37.0,0.0,55.3842658996582,0.8000019192695618,0.7987417578697205,0.690967321395874,0.0,0.0,39.94095230102539,0.0,0.0,48.942481994628906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.761157214641571,0.0,0.0,0.28160449862480164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7446913123130798,0.0,0.0,0.5375791192054749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38.0,0.0,55.19001007080078,0.7933744192123413,0.7950806617736816,0.6899930238723755,0.0,0.0,39.67320251464844,0.0,0.0,48.503238677978516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7587926983833313,0.0,0.0,0.28144583106040955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7416990995407104,0.0,0.0,0.5354558229446411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39.0,0.0,55.281944274902344,0.792870283126831,0.7934467792510986,0.6870477199554443,0.0,0.0,40.312747955322266,0.0,0.0,49.94347381591797,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7611235976219177,0.0,0.0,0.28152865171432495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7419008016586304,0.0,0.0,0.5341761708259583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40.0,0.0,54.5208854675293,0.7904984951019287,0.7939570546150208,0.688934326171875,0.0,0.0,39.51668167114258,0.0,0.0,48.78581237792969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7578576803207397,0.0,0.0,0.2811026871204376,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.738338828086853,0.0,0.0,0.5319684743881226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41.0,0.0,54.40648651123047,0.7868374586105347,0.7889404296875,0.6857618093490601,0.0,0.0,39.382965087890625,0.0,0.0,47.87983322143555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7562899589538574,0.0,0.0,0.28104597330093384,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7378882169723511,0.0,0.0,0.531648576259613,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42.0,0.0,54.643760681152344,0.788462221622467,0.7920049428939819,0.6870065927505493,0.0,0.0,39.720333099365234,0.0,0.0,49.06454849243164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7579901814460754,0.0,0.0,0.2806658148765564,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.743273138999939,0.0,0.0,0.5312949419021606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43.0,0.0,53.79489517211914,0.786549985408783,0.7885158061981201,0.6872138381004333,0.0,0.0,38.88752746582031,0.0,0.0,47.34638595581055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7551441788673401,0.0,0.0,0.2802810072898865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7368546724319458,0.0,0.0,0.5289973020553589,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44.0,0.0,53.938899993896484,0.7836044430732727,0.7839831709861755,0.68170166015625,0.0,0.0,38.98073959350586,0.0,0.0,47.543212890625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.752863347530365,0.0,0.0,0.28011438250541687,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.73295658826828,0.0,0.0,0.5283934473991394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.0,0.0,53.907562255859375,0.7825534343719482,0.7853963375091553,0.6809442043304443,0.0,0.0,38.87813186645508,0.0,0.0,47.32870101928711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7533102631568909,0.0,0.0,0.27941790223121643,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7350429892539978,0.0,0.0,0.5308769941329956,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.0,0.0,54.619590759277344,0.7797020077705383,0.7823310494422913,0.6805724501609802,0.0,0.0,39.816383361816406,0.0,0.0,48.21975326538086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7513461709022522,0.0,0.0,0.2782927453517914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7328638434410095,0.0,0.0,0.5283241868019104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.0,0.0,53.44769287109375,0.7809089422225952,0.7827572226524353,0.6818400025367737,0.0,0.0,38.51260757446289,0.0,0.0,47.33024978637695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7516710758209229,0.0,0.0,0.2784227430820465,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7340627908706665,0.0,0.0,0.5274321436882019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.0,0.0,53.56463623046875,0.7776124477386475,0.7801768779754639,0.6804838180541992,0.0,0.0,38.70762252807617,0.0,0.0,47.14950180053711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7497126460075378,0.0,0.0,0.2782406210899353,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7309329509735107,0.0,0.0,0.5248090028762817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.0,0.0,53.33381271362305,0.7767454981803894,0.7789317965507507,0.6788701415061951,0.0,0.0,38.42005920410156,0.0,0.0,46.80077362060547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7503892779350281,0.0,0.0,0.2777934968471527,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7305370569229126,0.0,0.0,0.5256646871566772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.0,0.0,52.91914367675781,0.7735902070999146,0.7779580950737,0.6784756183624268,0.0,0.0,38.09847640991211,0.0,0.0,46.514957427978516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7499735355377197,0.0,0.0,0.27789369225502014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7288662791252136,0.0,0.0,0.5276329517364502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.0,0.0,53.19571304321289,0.7734343409538269,0.7771518230438232,0.6799882054328918,0.0,0.0,38.949623107910156,0.0,0.0,48.65568923950195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7477083802223206,0.0,0.0,0.27764472365379333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7269780039787292,0.0,0.0,0.5256046056747437,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.0,0.0,52.6842041015625,0.7707247734069824,0.7766490578651428,0.6773061156272888,0.0,0.0,38.158966064453125,0.0,0.0,46.49980163574219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7480543255805969,0.0,0.0,0.27705395221710205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7264773845672607,0.0,0.0,0.5267139673233032,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.0,0.0,52.786251068115234,0.7698466777801514,0.7718627452850342,0.675777792930603,0.0,0.0,38.176605224609375,0.0,0.0,46.66159439086914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7461379170417786,0.0,0.0,0.276241660118103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7267090082168579,0.0,0.0,0.5209471583366394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.0,0.0,52.052276611328125,0.7676716446876526,0.7708039879798889,0.6743844151496887,0.0,0.0,37.42584228515625,0.0,0.0,45.854087829589844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7468048930168152,0.0,0.0,0.27698588371276855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7261490821838379,0.0,0.0,0.5219968557357788,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.0,0.0,52.29302978515625,0.7671687602996826,0.7722278833389282,0.6783764958381653,0.0,0.0,37.752052307128906,0.0,0.0,45.900142669677734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7469778656959534,0.0,0.0,0.2760222852230072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7259634137153625,0.0,0.0,0.5205366611480713,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.0,0.0,52.19929504394531,0.7634795308113098,0.7678238153457642,0.6732956171035767,0.0,0.0,37.606361389160156,0.0,0.0,45.38286590576172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7436681389808655,0.0,0.0,0.2755390405654907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7254131436347961,0.0,0.0,0.5189869999885559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.0,0.0,52.42860412597656,0.764605700969696,0.7685003876686096,0.6733182668685913,0.0,0.0,37.757652282714844,0.0,0.0,46.09519577026367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.74309903383255,0.0,0.0,0.2753499746322632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7208187580108643,0.0,0.0,0.5197641849517822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.0,0.0,51.322608947753906,0.7608792781829834,0.7626256942749023,0.6706299185752869,0.0,0.0,36.8868522644043,0.0,0.0,44.892982482910156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.74078369140625,0.0,0.0,0.2748033404350281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7194567322731018,0.0,0.0,0.5212686061859131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.0,0.0,51.659122467041016,0.7627061009407043,0.7625313401222229,0.670454204082489,0.0,0.0,37.307865142822266,0.0,0.0,45.046207427978516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7407214045524597,0.0,0.0,0.27481725811958313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7188588976860046,0.0,0.0,0.5164648294448853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.0,0.0,51.17264175415039,0.7594161033630371,0.7613464593887329,0.6683769226074219,0.0,0.0,36.935543060302734,0.0,0.0,45.54985809326172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7406272888183594,0.0,0.0,0.27435487508773804,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7220497131347656,0.0,0.0,0.5180651545524597,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.0,0.0,51.5225715637207,0.757240355014801,0.7596292495727539,0.667424738407135,0.0,0.0,37.019309997558594,0.0,0.0,44.89073944091797,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7383853793144226,0.0,0.0,0.2735251188278198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7191051840782166,0.0,0.0,0.5139514207839966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.0,0.0,51.6410026550293,0.7562829256057739,0.7576368451118469,0.6699416637420654,0.0,0.0,37.55174255371094,0.0,0.0,45.60261535644531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7379037737846375,0.0,0.0,0.27370885014533997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7206289172172546,0.0,0.0,0.5139778256416321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.0,0.0,50.91871643066406,0.75083327293396,0.7549651861190796,0.6659257411956787,0.0,0.0,36.59775924682617,0.0,0.0,44.41930389404297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7366893887519836,0.0,0.0,0.2727021276950836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7184590101242065,0.0,0.0,0.5153546333312988,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.0,0.0,51.78765106201172,0.7494029402732849,0.7531066536903381,0.6650763154029846,0.0,0.0,37.21949005126953,0.0,0.0,44.73531723022461,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7364763617515564,0.0,0.0,0.27289748191833496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.713578999042511,0.0,0.0,0.5100472569465637,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.0,0.0,50.46476745605469,0.7500523924827576,0.7557996511459351,0.6647266149520874,0.0,0.0,36.40196990966797,0.0,0.0,44.216087341308594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.734836757183075,0.0,0.0,0.2724590301513672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7129244804382324,0.0,0.0,0.5149839520454407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.0,0.0,50.287925720214844,0.7482737898826599,0.7524489164352417,0.6643199324607849,0.0,0.0,36.20341873168945,0.0,0.0,44.30925750732422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7342988848686218,0.0,0.0,0.27219438552856445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7119489908218384,0.0,0.0,0.5113797783851624,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.0,0.0,49.983402252197266,0.7476545572280884,0.7507451772689819,0.6650512218475342,0.0,0.0,36.097816467285156,0.0,0.0,44.548160552978516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7336638569831848,0.0,0.0,0.2717912793159485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7101250290870667,0.0,0.0,0.5089092254638672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.0,0.0,50.73015213012695,0.7469090223312378,0.7487829327583313,0.6641106605529785,0.0,0.0,36.532596588134766,0.0,0.0,44.05020523071289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.732157289981842,0.0,0.0,0.27118268609046936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7124490737915039,0.0,0.0,0.5104562640190125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.0,0.0,50.07880401611328,0.7420933842658997,0.7450492978096008,0.6590901613235474,0.0,0.0,36.114227294921875,0.0,0.0,44.41319274902344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.730024516582489,0.0,0.0,0.27049168944358826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7075040936470032,0.0,0.0,0.5099206566810608,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.0,0.0,49.724979400634766,0.7402825951576233,0.7434274554252625,0.6595218181610107,0.0,0.0,36.17875289916992,0.0,0.0,43.47306823730469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7300730347633362,0.0,0.0,0.27081549167633057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7071722149848938,0.0,0.0,0.5058587789535522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.0,0.0,49.59033966064453,0.7388124465942383,0.7423931956291199,0.6593120098114014,0.0,0.0,35.90090560913086,0.0,0.0,43.91230010986328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.730191707611084,0.0,0.0,0.26975739002227783,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7082844376564026,0.0,0.0,0.5069302320480347,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.0,0.0,49.338165283203125,0.7372713685035706,0.7400891780853271,0.6580079197883606,0.0,0.0,35.539024353027344,0.0,0.0,43.0336799621582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7280559539794922,0.0,0.0,0.2693949043750763,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7065831422805786,0.0,0.0,0.5049567818641663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.0,0.0,49.15932083129883,0.7367023229598999,0.7399892807006836,0.6600534319877625,0.0,0.0,35.470848083496094,0.0,0.0,43.16892623901367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7271094918251038,0.0,0.0,0.269710510969162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7058922052383423,0.0,0.0,0.5061328411102295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.0,0.0,49.60789108276367,0.7418012619018555,0.7416986227035522,0.6579598188400269,0.0,0.0,35.790435791015625,0.0,0.0,43.39667892456055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7267929315567017,0.0,0.0,0.2691280245780945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7057071328163147,0.0,0.0,0.5057750344276428,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.0,0.0,48.84654235839844,0.7322232127189636,0.7358325719833374,0.6549927592277527,0.0,0.0,35.325347900390625,0.0,0.0,43.805511474609375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7248647809028625,0.0,0.0,0.26854273676872253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7026868462562561,0.0,0.0,0.5022376775741577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.0,0.0,49.059146881103516,0.7321256995201111,0.7367234826087952,0.6542112827301025,0.0,0.0,35.33912658691406,0.0,0.0,42.69716262817383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7246040105819702,0.0,0.0,0.26831597089767456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7026946544647217,0.0,0.0,0.5019048452377319,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.0,0.0,48.70718002319336,0.7313624620437622,0.7332576513290405,0.6565183401107788,0.0,0.0,35.14266586303711,0.0,0.0,42.48785400390625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7246536016464233,0.0,0.0,0.2678096294403076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7004989981651306,0.0,0.0,0.5001394748687744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.0,0.0,48.62779998779297,0.7285674214363098,0.7323155999183655,0.6545084118843079,0.0,0.0,35.04418182373047,0.0,0.0,42.46376037597656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7233554720878601,0.0,0.0,0.26783132553100586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7005804777145386,0.0,0.0,0.5018877983093262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.0,0.0,49.41322708129883,0.7274163961410522,0.7309360504150391,0.654194712638855,0.0,0.0,35.8524055480957,0.0,0.0,43.16820526123047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7222057580947876,0.0,0.0,0.26765885949134827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6982178092002869,0.0,0.0,0.5022670030593872,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.0,0.0,48.848690032958984,0.7277121543884277,0.7323648929595947,0.6524056792259216,0.0,0.0,35.32613754272461,0.0,0.0,43.6113166809082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7216432690620422,0.0,0.0,0.2672678530216217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6996670961380005,0.0,0.0,0.5014675855636597,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.0,0.0,48.128726959228516,0.7222760319709778,0.7264240384101868,0.6518666744232178,0.0,0.0,34.90974044799805,0.0,0.0,42.02239990234375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7198761701583862,0.0,0.0,0.2664858102798462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6952057480812073,0.0,0.0,0.49811163544654846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.0,0.0,48.4599609375,0.7228345274925232,0.7262832522392273,0.6523876190185547,0.0,0.0,35.190711975097656,0.0,0.0,42.29765701293945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7198390960693359,0.0,0.0,0.2671070694923401,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.69753497838974,0.0,0.0,0.49862805008888245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.0,0.0,48.328311920166016,0.7228314280509949,0.7255493998527527,0.6507123708724976,0.0,0.0,34.9275016784668,0.0,0.0,42.550506591796875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7197262048721313,0.0,0.0,0.26618698239326477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6950689554214478,0.0,0.0,0.49927008152008057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.0,0.0,47.91761779785156,0.7200611233711243,0.7233611941337585,0.6506100296974182,0.0,0.0,34.5840950012207,0.0,0.0,41.90355682373047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.718243420124054,0.0,0.0,0.2659009099006653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6943845748901367,0.0,0.0,0.4965033233165741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.0,0.0,47.60215759277344,0.7174214720726013,0.7207817435264587,0.649890124797821,0.0,0.0,34.518775939941406,0.0,0.0,41.880332946777344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7180742621421814,0.0,0.0,0.26560500264167786,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.692878007888794,0.0,0.0,0.49489471316337585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.0,0.0,47.81918716430664,0.7187849283218384,0.7215882539749146,0.6481814980506897,0.0,0.0,34.52345657348633,0.0,0.0,41.74879837036133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7170299291610718,0.0,0.0,0.2651362121105194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6952613592147827,0.0,0.0,0.49500980973243713,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.0,0.0,47.697105407714844,0.717978835105896,0.7208383083343506,0.6485884785652161,0.0,0.0,34.420841217041016,0.0,0.0,41.69060516357422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7169383764266968,0.0,0.0,0.26494333148002625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6927030086517334,0.0,0.0,0.49443289637565613,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.0,0.0,47.84658432006836,0.7164151668548584,0.7209862470626831,0.6478589177131653,0.0,0.0,34.5942268371582,0.0,0.0,42.0947265625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7151260375976562,0.0,0.0,0.264859139919281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6930102705955505,0.0,0.0,0.4957772195339203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.0,0.0,47.71438217163086,0.7150604724884033,0.7180023193359375,0.6473606824874878,0.0,0.0,34.608375549316406,0.0,0.0,41.68488311767578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7143821120262146,0.0,0.0,0.26458215713500977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6904284358024597,0.0,0.0,0.4942091107368469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.0,0.0,47.69729995727539,0.7127705216407776,0.7161580324172974,0.6468859910964966,0.0,0.0,34.245113372802734,0.0,0.0,41.45023727416992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7141024470329285,0.0,0.0,0.2639143764972687,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6890977621078491,0.0,0.0,0.4927269220352173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.0,0.0,47.060089111328125,0.7132669687271118,0.7161329388618469,0.6460063457489014,0.0,0.0,34.02812194824219,0.0,0.0,41.16033935546875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7130791544914246,0.0,0.0,0.263902872800827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6899442076683044,0.0,0.0,0.4915107786655426,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.0,0.0,47.75691604614258,0.7124409675598145,0.7153680920600891,0.6453667879104614,0.0,0.0,34.601348876953125,0.0,0.0,41.97224807739258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7127543687820435,0.0,0.0,0.2638356387615204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6888502240180969,0.0,0.0,0.49293744564056396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.0,0.0,47.09425735473633,0.709348201751709,0.713357150554657,0.6461547017097473,0.0,0.0,34.16077423095703,0.0,0.0,41.585731506347656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7126574516296387,0.0,0.0,0.26360148191452026,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6869398355484009,0.0,0.0,0.4905742108821869,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.0,0.0,47.16884231567383,0.7110889554023743,0.7155219316482544,0.6453306674957275,0.0,0.0,34.188560485839844,0.0,0.0,41.24957275390625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7112340331077576,0.0,0.0,0.2633047103881836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6873717904090881,0.0,0.0,0.4915604889392853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.0,0.0,47.399803161621094,0.7104642987251282,0.7138323783874512,0.6431745886802673,0.0,0.0,34.1907958984375,0.0,0.0,41.13722610473633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7113930583000183,0.0,0.0,0.26319921016693115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6884019374847412,0.0,0.0,0.4911961853504181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.0,0.0,47.029151916503906,0.7087756395339966,0.7115774154663086,0.6431599259376526,0.0,0.0,34.023834228515625,0.0,0.0,41.11208724975586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7101134657859802,0.0,0.0,0.2629530727863312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6850866675376892,0.0,0.0,0.4897485077381134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.0,0.0,47.616111755371094,0.7075157165527344,0.7118442058563232,0.6453835964202881,0.0,0.0,34.78434371948242,0.0,0.0,42.209442138671875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.709783136844635,0.0,0.0,0.2627629339694977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6855350732803345,0.0,0.0,0.49011147022247314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.0,0.0,46.92429733276367,0.7062291502952576,0.709567129611969,0.6432638168334961,0.0,0.0,33.96660232543945,0.0,0.0,41.14643096923828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7090683579444885,0.0,0.0,0.26252803206443787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6851946711540222,0.0,0.0,0.49313753843307495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.0,0.0,46.75384521484375,0.706717848777771,0.7109306454658508,0.6436256766319275,0.0,0.0,33.784568786621094,0.0,0.0,40.64815139770508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7097187638282776,0.0,0.0,0.2631250321865082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6858065724372864,0.0,0.0,0.4905621111392975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.0,0.0,47.16996383666992,0.7061779499053955,0.7103482484817505,0.6424954533576965,0.0,0.0,34.06846618652344,0.0,0.0,40.91801071166992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7090232372283936,0.0,0.0,0.2624305486679077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6853018999099731,0.0,0.0,0.48958083987236023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,0.0,46.65445327758789,0.7056560516357422,0.7083634734153748,0.6428173780441284,0.0,0.0,33.774662017822266,0.0,0.0,40.78983688354492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.708704948425293,0.0,0.0,0.2624608874320984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.684166431427002,0.0,0.0,0.4903302490711212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/data/rmse_four_1.csv <==
epoch,rollout_time,msl,u10,v10,t2m,z1000,z925,z850,z700,z600,z500,z400,z300,z250,z200,z150,z100,z50,q1000,q925,q850,q700,q600,q500,q400,q300,q250,q200,q150,q100,q50,t1000,t925,t850,t700,t600,t500,t400,t300,t250,t200,t150,t100,t50,u1000,u925,u850,u700,u600,u500,u400,u300,u250,u200,u150,u100,u50,v1000,v925,v850,v700,v600,v500,v400,v300,v250,v200,v150,v100,v50
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.8384193181991577,0.0,0.0,2.397172689437866,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.7811506986618042,0.0,0.0,2.2935686111450195,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6067252159118652,0.0,0.0,2.0802464485168457,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5587741136550903,0.0,0.0,2.014617443084717,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5244327783584595,0.0,0.0,1.9656877517700195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.481870174407959,0.0,0.0,1.9158506393432617,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4874035120010376,0.0,0.0,1.919115424156189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4482089281082153,0.0,0.0,1.8654844760894775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4653091430664062,0.0,0.0,1.883195161819458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.426913857460022,0.0,0.0,1.8340116739273071,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4592443704605103,0.0,0.0,1.8791673183441162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4122520685195923,0.0,0.0,1.8203529119491577,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4406580924987793,0.0,0.0,1.8526272773742676,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3994418382644653,0.0,0.0,1.8056331872940063,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4379786252975464,0.0,0.0,1.8491144180297852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3971359729766846,0.0,0.0,1.802633285522461,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.434364676475525,0.0,0.0,1.8360978364944458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3878446817398071,0.0,0.0,1.7889702320098877,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4239842891693115,0.0,0.0,1.8375734090805054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.380267858505249,0.0,0.0,1.7836482524871826,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.417824625968933,0.0,0.0,1.8175768852233887,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.376969337463379,0.0,0.0,1.7692220211029053,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4154084920883179,0.0,0.0,1.8180581331253052,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3755444288253784,0.0,0.0,1.7708204984664917,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4077590703964233,0.0,0.0,1.8100457191467285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3638615608215332,0.0,0.0,1.7582858800888062,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4056423902511597,0.0,0.0,1.8099068403244019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.36296808719635,0.0,0.0,1.7567869424819946,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4044920206069946,0.0,0.0,1.8070309162139893,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3573942184448242,0.0,0.0,1.7546756267547607,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3972138166427612,0.0,0.0,1.802310585975647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3542442321777344,0.0,0.0,1.7528871297836304,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.399021029472351,0.0,0.0,1.7982293367385864,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3511439561843872,0.0,0.0,1.7503747940063477,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3938885927200317,0.0,0.0,1.7908062934875488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3494564294815063,0.0,0.0,1.7430375814437866,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3994948863983154,0.0,0.0,1.7956507205963135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3526328802108765,0.0,0.0,1.7451025247573853,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3894864320755005,0.0,0.0,1.7869408130645752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3444044589996338,0.0,0.0,1.7338473796844482,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3891149759292603,0.0,0.0,1.781605839729309,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.341256022453308,0.0,0.0,1.7277861833572388,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.389571189880371,0.0,0.0,1.7791483402252197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3434122800827026,0.0,0.0,1.722438931465149,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3830386400222778,0.0,0.0,1.795171856880188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3419053554534912,0.0,0.0,1.7229838371276855,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3798506259918213,0.0,0.0,1.7693358659744263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3358951807022095,0.0,0.0,1.7139590978622437,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3782256841659546,0.0,0.0,1.7740927934646606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3328744173049927,0.0,0.0,1.7128230333328247,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.379706621170044,0.0,0.0,1.7650268077850342,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3326069116592407,0.0,0.0,1.7047926187515259,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3731769323349,0.0,0.0,1.7621831893920898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3334914445877075,0.0,0.0,1.7031843662261963,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3716812133789062,0.0,0.0,1.7542827129364014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.323996663093567,0.0,0.0,1.6978739500045776,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.376145601272583,0.0,0.0,1.7664079666137695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3268436193466187,0.0,0.0,1.710134506225586,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3734986782073975,0.0,0.0,1.755953073501587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3261537551879883,0.0,0.0,1.6993200778961182,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3707937002182007,0.0,0.0,1.763761043548584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.325164556503296,0.0,0.0,1.706052541732788,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3668098449707031,0.0,0.0,1.7530728578567505,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.322272777557373,0.0,0.0,1.6944082975387573,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.365735650062561,0.0,0.0,1.7468940019607544,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3210150003433228,0.0,0.0,1.6883567571640015,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3656729459762573,0.0,0.0,1.7467083930969238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3207582235336304,0.0,0.0,1.6909595727920532,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3630495071411133,0.0,0.0,1.7417187690734863,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3148043155670166,0.0,0.0,1.6860371828079224,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3571968078613281,0.0,0.0,1.7399163246154785,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3107044696807861,0.0,0.0,1.6792621612548828,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3588426113128662,0.0,0.0,1.7375164031982422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3124935626983643,0.0,0.0,1.6829537153244019,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3575445413589478,0.0,0.0,1.7364070415496826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3126513957977295,0.0,0.0,1.6825002431869507,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3508903980255127,0.0,0.0,1.7376207113265991,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3090193271636963,0.0,0.0,1.6760525703430176,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.349713921546936,0.0,0.0,1.7254139184951782,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.307108759880066,0.0,0.0,1.6718491315841675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3477182388305664,0.0,0.0,1.7236658334732056,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.306848168373108,0.0,0.0,1.6680949926376343,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3447494506835938,0.0,0.0,1.7233940362930298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3018808364868164,0.0,0.0,1.6650563478469849,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3490548133850098,0.0,0.0,1.720973014831543,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3044449090957642,0.0,0.0,1.6651544570922852,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.344948649406433,0.0,0.0,1.7180554866790771,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2997649908065796,0.0,0.0,1.6582437753677368,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3389562368392944,0.0,0.0,1.7092100381851196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2951254844665527,0.0,0.0,1.655889868736267,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.34278404712677,0.0,0.0,1.7107429504394531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2934789657592773,0.0,0.0,1.6574795246124268,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3368741273880005,0.0,0.0,1.7102079391479492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2907794713974,0.0,0.0,1.6516902446746826,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.337040662765503,0.0,0.0,1.7048043012619019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2923870086669922,0.0,0.0,1.6528196334838867,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3304052352905273,0.0,0.0,1.7006269693374634,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2884029150009155,0.0,0.0,1.6480282545089722,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3303908109664917,0.0,0.0,1.6967872381210327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.286683201789856,0.0,0.0,1.6475028991699219,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3287107944488525,0.0,0.0,1.6930158138275146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2835501432418823,0.0,0.0,1.640005111694336,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.32545804977417,0.0,0.0,1.6915091276168823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2862318754196167,0.0,0.0,1.6382672786712646,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3242065906524658,0.0,0.0,1.687682032585144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2813411951065063,0.0,0.0,1.6344486474990845,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.320109486579895,0.0,0.0,1.683160424232483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.278556227684021,0.0,0.0,1.6347202062606812,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3182291984558105,0.0,0.0,1.6792752742767334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2772693634033203,0.0,0.0,1.6287082433700562,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3175876140594482,0.0,0.0,1.6790075302124023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2763652801513672,0.0,0.0,1.6302080154418945,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3141707181930542,0.0,0.0,1.6784347295761108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.270442247390747,0.0,0.0,1.6255422830581665,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3148093223571777,0.0,0.0,1.6704267263412476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2709356546401978,0.0,0.0,1.6278256177902222,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3072141408920288,0.0,0.0,1.6644412279129028,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2630643844604492,0.0,0.0,1.6193809509277344,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3097862005233765,0.0,0.0,1.6649806499481201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2649928331375122,0.0,0.0,1.6151573657989502,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3076304197311401,0.0,0.0,1.6645290851593018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2645529508590698,0.0,0.0,1.6148265600204468,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3019977807998657,0.0,0.0,1.6560009717941284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2594205141067505,0.0,0.0,1.6061632633209229,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3032464981079102,0.0,0.0,1.6543916463851929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.258853554725647,0.0,0.0,1.6029077768325806,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.300902247428894,0.0,0.0,1.651574969291687,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.254295825958252,0.0,0.0,1.601131558418274,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.293575406074524,0.0,0.0,1.6426477432250977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2501860857009888,0.0,0.0,1.595632553100586,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2950983047485352,0.0,0.0,1.6447354555130005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2501559257507324,0.0,0.0,1.594801425933838,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2918803691864014,0.0,0.0,1.642484426498413,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2503818273544312,0.0,0.0,1.5948445796966553,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.293692946434021,0.0,0.0,1.637642741203308,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2478220462799072,0.0,0.0,1.5907094478607178,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2875920534133911,0.0,0.0,1.634543776512146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2453144788742065,0.0,0.0,1.5872488021850586,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2840596437454224,0.0,0.0,1.6274937391281128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2386127710342407,0.0,0.0,1.586540937423706,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2832362651824951,0.0,0.0,1.6271966695785522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.239767074584961,0.0,0.0,1.576886534690857,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2782535552978516,0.0,0.0,1.6242979764938354,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2359704971313477,0.0,0.0,1.577284574508667,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2758713960647583,0.0,0.0,1.6214596033096313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2334845066070557,0.0,0.0,1.5756912231445312,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2740477323532104,0.0,0.0,1.6197586059570312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2326840162277222,0.0,0.0,1.5718573331832886,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.277921199798584,0.0,0.0,1.6193578243255615,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2362433671951294,0.0,0.0,1.5700379610061646,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.269997477531433,0.0,0.0,1.6089805364608765,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2276989221572876,0.0,0.0,1.564846396446228,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2686197757720947,0.0,0.0,1.612227439880371,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2280502319335938,0.0,0.0,1.5653793811798096,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2655911445617676,0.0,0.0,1.6079550981521606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2247048616409302,0.0,0.0,1.5592447519302368,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2656376361846924,0.0,0.0,1.599668025970459,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2226320505142212,0.0,0.0,1.5577402114868164,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.261695384979248,0.0,0.0,1.6003044843673706,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2218600511550903,0.0,0.0,1.5573307275772095,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.262622356414795,0.0,0.0,1.5992628335952759,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2232104539871216,0.0,0.0,1.5558671951293945,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.256942629814148,0.0,0.0,1.5896278619766235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.215997576713562,0.0,0.0,1.548913836479187,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2551339864730835,0.0,0.0,1.5898605585098267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2154277563095093,0.0,0.0,1.5467857122421265,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2547515630722046,0.0,0.0,1.5902067422866821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2152056694030762,0.0,0.0,1.5471292734146118,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2520164251327515,0.0,0.0,1.58491051197052,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2115792036056519,0.0,0.0,1.5426706075668335,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.248517394065857,0.0,0.0,1.581721544265747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2087798118591309,0.0,0.0,1.538533091545105,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2488877773284912,0.0,0.0,1.5778381824493408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2093510627746582,0.0,0.0,1.5397922992706299,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2481622695922852,0.0,0.0,1.5764024257659912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2088332176208496,0.0,0.0,1.5388747453689575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2464081048965454,0.0,0.0,1.5748494863510132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2084070444107056,0.0,0.0,1.5345758199691772,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2441515922546387,0.0,0.0,1.574650764465332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2051301002502441,0.0,0.0,1.5322868824005127,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2419872283935547,0.0,0.0,1.5692806243896484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2034744024276733,0.0,0.0,1.5309361219406128,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2394505739212036,0.0,0.0,1.568770408630371,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2008877992630005,0.0,0.0,1.52676260471344,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2401398420333862,0.0,0.0,1.572998046875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2028199434280396,0.0,0.0,1.5292571783065796,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2371677160263062,0.0,0.0,1.5627827644348145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1995378732681274,0.0,0.0,1.524344563484192,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.237155556678772,0.0,0.0,1.5682761669158936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1991842985153198,0.0,0.0,1.5240296125411987,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2360872030258179,0.0,0.0,1.5630018711090088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.198728084564209,0.0,0.0,1.5269700288772583,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.234955906867981,0.0,0.0,1.5603455305099487,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1957173347473145,0.0,0.0,1.5195271968841553,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2352043390274048,0.0,0.0,1.5610144138336182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1959505081176758,0.0,0.0,1.5198885202407837,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2318459749221802,0.0,0.0,1.5565640926361084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1934717893600464,0.0,0.0,1.5197182893753052,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2321743965148926,0.0,0.0,1.5529201030731201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1928949356079102,0.0,0.0,1.5178864002227783,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2302802801132202,0.0,0.0,1.5533233880996704,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1935955286026,0.0,0.0,1.5192923545837402,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2285542488098145,0.0,0.0,1.5519311428070068,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1921790838241577,0.0,0.0,1.5210630893707275,0.0,0.0,0.0,0.0,0.0,0.0,0.0

==> figures/data/rmse_one_0.csv <==
0,epoch,rollout_time,msl,u10,v10,t2m,z1000,z925,z850,z700,z600,z500,z400,z300,z250,z200,z150,z100,z50,q1000,q925,q850,q700,q600,q500,q400,q300,q250,q200,q150,q100,q50,t1000,t925,t850,t700,t600,t500,t400,t300,t250,t200,t150,t100,t50,u1000,u925,u850,u700,u600,u500,u400,u300,u250,u200,u150,u100,u50,v1000,v925,v850,v700,v600,v500,v400,v300,v250,v200,v150,v100,v50
0,0.0,0.0,116.63473510742188,1.3712958097457886,1.3676787614822388,1.0896397829055786,0.0,0.0,94.2657699584961,0.0,0.0,135.51052856445312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1078159809112549,0.0,0.0,0.4163092076778412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2632122039794922,0.0,0.0,0.9740604162216187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.2059781551361084,0.0,0.0,2.895418405532837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.115525245666504,0.0,0.0,2.7279927730560303,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,1.0,0.0,86.32051849365234,1.1510664224624634,1.1610755920410156,0.908125638961792,0.0,0.0,66.15702056884766,0.0,0.0,90.27336120605469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0172148942947388,0.0,0.0,0.3771094083786011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0384249687194824,0.0,0.0,0.7825090289115906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.8905909061431885,0.0,0.0,2.483518123626709,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.8103420734405518,0.0,0.0,2.3320887088775635,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,2.0,0.0,75.83810424804688,1.0471704006195068,1.0457948446273804,0.8372165560722351,0.0,0.0,57.011505126953125,0.0,0.0,75.95915985107422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.960454523563385,0.0,0.0,0.35613006353378296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9615846276283264,0.0,0.0,0.7105738520622253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.7380164861679077,0.0,0.0,2.2664988040924072,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6620259284973145,0.0,0.0,2.144120216369629,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,3.0,0.0,72.5576400756836,0.9847056865692139,0.9901325106620789,0.8187841176986694,0.0,0.0,52.76259994506836,0.0,0.0,68.17723083496094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9220379590988159,0.0,0.0,0.3419345021247864,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9200344681739807,0.0,0.0,0.6780896186828613,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.647435188293457,0.0,0.0,2.1359758377075195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5891094207763672,0.0,0.0,2.0413968563079834,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,4.0,0.0,67.84896087646484,0.9544896483421326,0.9573661088943481,0.7876577973365784,0.0,0.0,50.08484649658203,0.0,0.0,65.196044921875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8991153836250305,0.0,0.0,0.33238983154296875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8893970847129822,0.0,0.0,0.6543292999267578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5969130992889404,0.0,0.0,2.0620365142822266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5465809106826782,0.0,0.0,1.9795310497283936,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,5.0,0.0,68.2768783569336,0.9376352429389954,0.9383053183555603,0.7830103635787964,0.0,0.0,49.87900924682617,0.0,0.0,64.81802368164062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8784372210502625,0.0,0.0,0.3254622519016266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8705005049705505,0.0,0.0,0.6397243738174438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.570807933807373,0.0,0.0,2.015432596206665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5129728317260742,0.0,0.0,1.9431425333023071,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,6.0,0.0,65.48934936523438,0.9219002723693848,0.9239673614501953,0.7704507112503052,0.0,0.0,48.18882369995117,0.0,0.0,62.666500091552734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8653439283370972,0.0,0.0,0.32189419865608215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.853238046169281,0.0,0.0,0.6287153959274292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5473734140396118,0.0,0.0,1.9854490756988525,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4904625415802002,0.0,0.0,1.9105783700942993,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,7.0,0.0,64.89754486083984,0.9139720797538757,0.9178870320320129,0.7800873517990112,0.0,0.0,47.62593460083008,0.0,0.0,63.4837646484375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8574528694152832,0.0,0.0,0.31808075308799744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8466789722442627,0.0,0.0,0.6288918852806091,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5341084003448486,0.0,0.0,1.9802935123443604,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4771291017532349,0.0,0.0,1.899179458618164,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,8.0,0.0,64.31280517578125,0.9018492698669434,0.907171905040741,0.7548916339874268,0.0,0.0,47.615142822265625,0.0,0.0,60.6651611328125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8489992022514343,0.0,0.0,0.3163759112358093,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8320515751838684,0.0,0.0,0.6143758893013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5138951539993286,0.0,0.0,1.9551366567611694,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.465626835823059,0.0,0.0,1.8777148723602295,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,9.0,0.0,63.793060302734375,0.8948096036911011,0.8997426629066467,0.753280758857727,0.0,0.0,46.888160705566406,0.0,0.0,59.20238494873047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.842392086982727,0.0,0.0,0.3130723834037781,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8247483968734741,0.0,0.0,0.6061313152313232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5043941736221313,0.0,0.0,1.932751178741455,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4545514583587646,0.0,0.0,1.8747282028198242,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,10.0,0.0,63.60416030883789,0.8951852917671204,0.8947032690048218,0.7486539483070374,0.0,0.0,46.10365295410156,0.0,0.0,58.66494369506836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8395254611968994,0.0,0.0,0.3122147023677826,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8195779919624329,0.0,0.0,0.6024833917617798,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4979339838027954,0.0,0.0,1.9276971817016602,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4418652057647705,0.0,0.0,1.8538111448287964,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,11.0,0.0,62.71782302856445,0.8849565386772156,0.8883341550827026,0.751148521900177,0.0,0.0,45.666011810302734,0.0,0.0,58.336952209472656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8344472050666809,0.0,0.0,0.31014448404312134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.815981924533844,0.0,0.0,0.5969340801239014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4899652004241943,0.0,0.0,1.9132459163665771,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.439362645149231,0.0,0.0,1.8451504707336426,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,12.0,0.0,62.22543716430664,0.8812636137008667,0.8835639357566833,0.7435022592544556,0.0,0.0,45.482948303222656,0.0,0.0,57.050498962402344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8298481702804565,0.0,0.0,0.30901631712913513,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8095247149467468,0.0,0.0,0.5911403894424438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4825183153152466,0.0,0.0,1.9041602611541748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.434743881225586,0.0,0.0,1.8377209901809692,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,13.0,0.0,62.11806869506836,0.8780434727668762,0.8806995749473572,0.7396858334541321,0.0,0.0,45.301910400390625,0.0,0.0,56.79307174682617,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.825650155544281,0.0,0.0,0.3072466254234314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8079760670661926,0.0,0.0,0.5891740322113037,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4726790189743042,0.0,0.0,1.8968209028244019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4243357181549072,0.0,0.0,1.8360304832458496,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,14.0,0.0,62.210811614990234,0.876230001449585,0.879389762878418,0.7470158934593201,0.0,0.0,45.80463409423828,0.0,0.0,58.230716705322266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8245067000389099,0.0,0.0,0.3064282238483429,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8037983775138855,0.0,0.0,0.5858830213546753,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4730147123336792,0.0,0.0,1.8950142860412598,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4230964183807373,0.0,0.0,1.8274340629577637,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,15.0,0.0,61.22704315185547,0.8719602227210999,0.8723559379577637,0.7332723140716553,0.0,0.0,44.539756774902344,0.0,0.0,55.956268310546875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8204450607299805,0.0,0.0,0.30577775835990906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7986830472946167,0.0,0.0,0.5836771130561829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.465315818786621,0.0,0.0,1.883738398551941,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4145056009292603,0.0,0.0,1.816272258758545,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,16.0,0.0,60.65324020385742,0.8693953156471252,0.8737295866012573,0.7361087799072266,0.0,0.0,44.135345458984375,0.0,0.0,55.92557144165039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8211932182312012,0.0,0.0,0.3048827350139618,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7982051968574524,0.0,0.0,0.5837895274162292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.46271812915802,0.0,0.0,1.8808187246322632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.414292335510254,0.0,0.0,1.8172115087509155,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,17.0,0.0,60.81245803833008,0.867317795753479,0.8664580583572388,0.7306703329086304,0.0,0.0,44.22227096557617,0.0,0.0,56.28166961669922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8171348571777344,0.0,0.0,0.30408135056495667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7991677522659302,0.0,0.0,0.5822529196739197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4565085172653198,0.0,0.0,1.876468300819397,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4082714319229126,0.0,0.0,1.8041325807571411,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,18.0,0.0,60.780704498291016,0.8655927777290344,0.8679926991462708,0.7308037281036377,0.0,0.0,44.484745025634766,0.0,0.0,56.74697494506836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8170456290245056,0.0,0.0,0.30302900075912476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7939931154251099,0.0,0.0,0.5762948989868164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4526790380477905,0.0,0.0,1.867084264755249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4055216312408447,0.0,0.0,1.8036656379699707,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,19.0,0.0,59.82160186767578,0.8602803945541382,0.8626007437705994,0.7269911170005798,0.0,0.0,43.464473724365234,0.0,0.0,54.73991394042969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8145098090171814,0.0,0.0,0.30248844623565674,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8000339269638062,0.0,0.0,0.5747111439704895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4539076089859009,0.0,0.0,1.864113211631775,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3985865116119385,0.0,0.0,1.7976958751678467,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,20.0,0.0,59.68073654174805,0.8582121729850769,0.8613331913948059,0.7279367446899414,0.0,0.0,43.53478240966797,0.0,0.0,54.87397766113281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8128259778022766,0.0,0.0,0.3017716109752655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7919211387634277,0.0,0.0,0.573715329170227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4500515460968018,0.0,0.0,1.862407922744751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3984556198120117,0.0,0.0,1.7995388507843018,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,21.0,0.0,59.7646598815918,0.8566030859947205,0.8609679341316223,0.7254859209060669,0.0,0.0,43.44883728027344,0.0,0.0,54.754329681396484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8111997246742249,0.0,0.0,0.3016168475151062,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.78824383020401,0.0,0.0,0.5727620720863342,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4452288150787354,0.0,0.0,1.8603689670562744,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3965951204299927,0.0,0.0,1.791836142539978,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,22.0,0.0,60.7872428894043,0.856293797492981,0.8615885972976685,0.7313414216041565,0.0,0.0,43.993812561035156,0.0,0.0,55.307838439941406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8105372786521912,0.0,0.0,0.3009829521179199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7891802787780762,0.0,0.0,0.5709211826324463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4458407163619995,0.0,0.0,1.8523908853530884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3955696821212769,0.0,0.0,1.7922205924987793,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,23.0,0.0,59.66818618774414,0.8531783223152161,0.856938898563385,0.7249453663825989,0.0,0.0,43.72859573364258,0.0,0.0,55.015525817871094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8078650236129761,0.0,0.0,0.30098068714141846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7865302562713623,0.0,0.0,0.5719493627548218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4429080486297607,0.0,0.0,1.8481608629226685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3947545289993286,0.0,0.0,1.7884985208511353,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,24.0,0.0,59.348331451416016,0.8526331186294556,0.855996310710907,0.7229418754577637,0.0,0.0,43.08420181274414,0.0,0.0,54.51274490356445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8069912195205688,0.0,0.0,0.3002065122127533,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7845792770385742,0.0,0.0,0.5678873062133789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4384539127349854,0.0,0.0,1.8479785919189453,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3893380165100098,0.0,0.0,1.7877792119979858,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,25.0,0.0,59.419898986816406,0.8521998524665833,0.8541314005851746,0.7212948203086853,0.0,0.0,43.17225646972656,0.0,0.0,54.05581283569336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8052402138710022,0.0,0.0,0.3002842962741852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7843647599220276,0.0,0.0,0.5669472217559814,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4446276426315308,0.0,0.0,1.8416677713394165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3879351615905762,0.0,0.0,1.7771551609039307,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,26.0,0.0,59.23814392089844,0.8474151492118835,0.8535687923431396,0.7210757732391357,0.0,0.0,42.92191696166992,0.0,0.0,53.900794982910156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8045070767402649,0.0,0.0,0.2991180717945099,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7816820740699768,0.0,0.0,0.5672396421432495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4376418590545654,0.0,0.0,1.8469295501708984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3853603601455688,0.0,0.0,1.7807509899139404,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,27.0,0.0,59.48411178588867,0.8487937450408936,0.8514459133148193,0.7265472412109375,0.0,0.0,43.54959487915039,0.0,0.0,57.289390563964844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8033304810523987,0.0,0.0,0.2986770272254944,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7856007814407349,0.0,0.0,0.5765524506568909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4326763153076172,0.0,0.0,1.8419725894927979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3843204975128174,0.0,0.0,1.7771308422088623,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,28.0,0.0,58.20582962036133,0.8445261716842651,0.8476949334144592,0.7208157777786255,0.0,0.0,42.30018615722656,0.0,0.0,53.773433685302734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8019598126411438,0.0,0.0,0.2984386086463928,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7789260745048523,0.0,0.0,0.5654330253601074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4301512241363525,0.0,0.0,1.8349968194961548,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.381862759590149,0.0,0.0,1.773830771446228,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,29.0,0.0,59.177459716796875,0.8458564281463623,0.8501023650169373,0.7204033136367798,0.0,0.0,42.764976501464844,0.0,0.0,53.43080520629883,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8012605309486389,0.0,0.0,0.2986328601837158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7804959416389465,0.0,0.0,0.5659360289573669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4305552244186401,0.0,0.0,1.8371572494506836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3825148344039917,0.0,0.0,1.7728931903839111,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,30.0,0.0,57.73926544189453,0.8410775065422058,0.8451148867607117,0.7177829742431641,0.0,0.0,41.69005584716797,0.0,0.0,52.89823532104492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7999722957611084,0.0,0.0,0.29790961742401123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7773363590240479,0.0,0.0,0.5627999305725098,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4257646799087524,0.0,0.0,1.835201621055603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3742990493774414,0.0,0.0,1.7692817449569702,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,31.0,0.0,58.886165618896484,0.8401545286178589,0.8471064567565918,0.7165161967277527,0.0,0.0,42.67919158935547,0.0,0.0,53.57143783569336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7997531890869141,0.0,0.0,0.2977273762226105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7751938104629517,0.0,0.0,0.5602165460586548,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4232805967330933,0.0,0.0,1.8320777416229248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3783217668533325,0.0,0.0,1.7699244022369385,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,32.0,0.0,58.35007095336914,0.8389238715171814,0.8483405709266663,0.7173570990562439,0.0,0.0,42.261688232421875,0.0,0.0,53.294517517089844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7991910576820374,0.0,0.0,0.29700517654418945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.77375727891922,0.0,0.0,0.5644252896308899,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4212416410446167,0.0,0.0,1.8249869346618652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3726119995117188,0.0,0.0,1.7632282972335815,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,33.0,0.0,58.85929870605469,0.8420981168746948,0.842512309551239,0.7172189354896545,0.0,0.0,42.75364685058594,0.0,0.0,53.66206741333008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7974947690963745,0.0,0.0,0.2970411479473114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7760158777236938,0.0,0.0,0.5587350726127625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4212323427200317,0.0,0.0,1.8235691785812378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3724026679992676,0.0,0.0,1.764829397201538,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,34.0,0.0,58.23884963989258,0.8381672501564026,0.8432291150093079,0.7181397080421448,0.0,0.0,42.01520538330078,0.0,0.0,53.038333892822266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7963985800743103,0.0,0.0,0.2957569658756256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7767293453216553,0.0,0.0,0.5586753487586975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4200621843338013,0.0,0.0,1.8232951164245605,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3729994297027588,0.0,0.0,1.760087013244629,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,35.0,0.0,57.52783203125,0.8399683237075806,0.8477632403373718,0.7116518020629883,0.0,0.0,41.7152214050293,0.0,0.0,52.117977142333984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7963829040527344,0.0,0.0,0.29688337445259094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7727014422416687,0.0,0.0,0.5581153035163879,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.416590690612793,0.0,0.0,1.822801113128662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3705998659133911,0.0,0.0,1.7605681419372559,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,36.0,0.0,58.388919830322266,0.8384650349617004,0.8401563763618469,0.7126553654670715,0.0,0.0,42.64415740966797,0.0,0.0,53.05275344848633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7980086207389832,0.0,0.0,0.2964506447315216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7742689847946167,0.0,0.0,0.5600987672805786,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.418298602104187,0.0,0.0,1.8181596994400024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3667932748794556,0.0,0.0,1.7589324712753296,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,37.0,0.0,58.236690521240234,0.8375992178916931,0.8352177739143372,0.7107053399085999,0.0,0.0,42.13451385498047,0.0,0.0,53.10030746459961,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7956942915916443,0.0,0.0,0.2955166697502136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7681739926338196,0.0,0.0,0.5570352077484131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4193135499954224,0.0,0.0,1.82359778881073,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.36398184299469,0.0,0.0,1.7541205883026123,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,38.0,0.0,57.27348327636719,0.8304277658462524,0.833264172077179,0.7108655571937561,0.0,0.0,41.76839828491211,0.0,0.0,52.379913330078125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7927356958389282,0.0,0.0,0.2943941056728363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7689946293830872,0.0,0.0,0.5551392436027527,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4100723266601562,0.0,0.0,1.8078635931015015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3589460849761963,0.0,0.0,1.7500454187393188,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,39.0,0.0,58.11642074584961,0.8363627195358276,0.8393124938011169,0.716042160987854,0.0,0.0,41.925350189208984,0.0,0.0,53.00741958618164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7962427139282227,0.0,0.0,0.29525452852249146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7771731019020081,0.0,0.0,0.5600624680519104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.414974570274353,0.0,0.0,1.8218445777893066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3672713041305542,0.0,0.0,1.7574869394302368,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,40.0,0.0,56.5677490234375,0.825729250907898,0.8301274180412292,0.7072040438652039,0.0,0.0,40.80964660644531,0.0,0.0,51.43073654174805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.789482057094574,0.0,0.0,0.29404857754707336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7659468650817871,0.0,0.0,0.553710401058197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4050010442733765,0.0,0.0,1.8013287782669067,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3571603298187256,0.0,0.0,1.745329737663269,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,41.0,0.0,56.58477020263672,0.825283408164978,0.8297642469406128,0.7077739834785461,0.0,0.0,40.765445709228516,0.0,0.0,51.274539947509766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7893139123916626,0.0,0.0,0.2932961881160736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7658209800720215,0.0,0.0,0.552621603012085,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4060742855072021,0.0,0.0,1.8014230728149414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.354406476020813,0.0,0.0,1.7414605617523193,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,42.0,0.0,56.63908767700195,0.8238922953605652,0.8270687460899353,0.7057850360870361,0.0,0.0,41.0338020324707,0.0,0.0,51.44235610961914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7880626916885376,0.0,0.0,0.29364386200904846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7653653025627136,0.0,0.0,0.5532841086387634,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.400076985359192,0.0,0.0,1.7959764003753662,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3534183502197266,0.0,0.0,1.7364177703857422,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,43.0,0.0,56.36262893676758,0.8207284212112427,0.8251500725746155,0.7009559273719788,0.0,0.0,40.58220291137695,0.0,0.0,50.531314849853516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7851700782775879,0.0,0.0,0.2915787994861603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7625495195388794,0.0,0.0,0.5488589406013489,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3928898572921753,0.0,0.0,1.7864608764648438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.351131796836853,0.0,0.0,1.7316014766693115,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,44.0,0.0,57.04100036621094,0.8229889869689941,0.8256667256355286,0.7045971155166626,0.0,0.0,41.28480529785156,0.0,0.0,52.15778350830078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7852097153663635,0.0,0.0,0.2926529347896576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7621961236000061,0.0,0.0,0.5481627583503723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.396643877029419,0.0,0.0,1.7868716716766357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3507193326950073,0.0,0.0,1.7339071035385132,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,45.0,0.0,56.18512725830078,0.821869432926178,0.8237131834030151,0.7060768604278564,0.0,0.0,40.56671142578125,0.0,0.0,50.797882080078125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7835692763328552,0.0,0.0,0.29142168164253235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7598603963851929,0.0,0.0,0.5483081936836243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3951970338821411,0.0,0.0,1.7814855575561523,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.34853196144104,0.0,0.0,1.7269680500030518,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,46.0,0.0,56.00109100341797,0.8181493282318115,0.8210150599479675,0.703877329826355,0.0,0.0,40.55746841430664,0.0,0.0,50.836387634277344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7824566960334778,0.0,0.0,0.2913803458213806,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7598186731338501,0.0,0.0,0.5469357371330261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3889343738555908,0.0,0.0,1.7880326509475708,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3444608449935913,0.0,0.0,1.7217451333999634,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,47.0,0.0,55.7520751953125,0.8180491328239441,0.8211995363235474,0.7003399729728699,0.0,0.0,40.190040588378906,0.0,0.0,50.798702239990234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7833199501037598,0.0,0.0,0.2912446856498718,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7577351927757263,0.0,0.0,0.5474886298179626,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3897501230239868,0.0,0.0,1.7805861234664917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.342350959777832,0.0,0.0,1.7221301794052124,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,48.0,0.0,55.464141845703125,0.8153051137924194,0.8154388070106506,0.6986374855041504,0.0,0.0,39.92958450317383,0.0,0.0,50.048988342285156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7801384925842285,0.0,0.0,0.2900152802467346,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7559022903442383,0.0,0.0,0.5438492894172668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3857115507125854,0.0,0.0,1.7706727981567383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3407026529312134,0.0,0.0,1.7206454277038574,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,49.0,0.0,55.1466178894043,0.8104381561279297,0.8136904239654541,0.7005987167358398,0.0,0.0,39.69236373901367,0.0,0.0,49.782474517822266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7792605757713318,0.0,0.0,0.2901586890220642,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7556928396224976,0.0,0.0,0.5430788397789001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3814486265182495,0.0,0.0,1.768471121788025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3339685201644897,0.0,0.0,1.713013768196106,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,50.0,0.0,55.530906677246094,0.8112187385559082,0.8132604956626892,0.7006374597549438,0.0,0.0,40.02281188964844,0.0,0.0,50.151493072509766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7784481644630432,0.0,0.0,0.29064372181892395,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7541308999061584,0.0,0.0,0.5458301901817322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3823273181915283,0.0,0.0,1.7682085037231445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3335729837417603,0.0,0.0,1.7094051837921143,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,51.0,0.0,55.8102912902832,0.8115061521530151,0.8155486583709717,0.7020533680915833,0.0,0.0,40.62598419189453,0.0,0.0,50.842132568359375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.777949333190918,0.0,0.0,0.28903689980506897,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7560652494430542,0.0,0.0,0.5424650311470032,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3803311586380005,0.0,0.0,1.7661583423614502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3339990377426147,0.0,0.0,1.7114531993865967,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,52.0,0.0,54.99988555908203,0.8074056506156921,0.8111366629600525,0.6994816660881042,0.0,0.0,39.73909378051758,0.0,0.0,49.836788177490234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7765371799468994,0.0,0.0,0.28981053829193115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7542392015457153,0.0,0.0,0.5419570207595825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3784399032592773,0.0,0.0,1.764219045639038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3330612182617188,0.0,0.0,1.7069330215454102,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,53.0,0.0,54.92850875854492,0.8091426491737366,0.811648428440094,0.6971150636672974,0.0,0.0,39.87554168701172,0.0,0.0,49.93313217163086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7777854204177856,0.0,0.0,0.28831398487091064,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7538201212882996,0.0,0.0,0.541034460067749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3814200162887573,0.0,0.0,1.769829273223877,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3317009210586548,0.0,0.0,1.7044004201889038,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,54.0,0.0,54.77605438232422,0.8074573278427124,0.8095531463623047,0.6992036700248718,0.0,0.0,39.76913070678711,0.0,0.0,50.89116668701172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7765238285064697,0.0,0.0,0.28789982199668884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7529186010360718,0.0,0.0,0.5447014570236206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3729666471481323,0.0,0.0,1.7592661380767822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3281441926956177,0.0,0.0,1.702525019645691,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,55.0,0.0,54.154788970947266,0.8035584688186646,0.8051255345344543,0.6960861682891846,0.0,0.0,39.063682556152344,0.0,0.0,49.39987564086914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7750508785247803,0.0,0.0,0.288074791431427,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.749666690826416,0.0,0.0,0.5405412316322327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3693280220031738,0.0,0.0,1.7527269124984741,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3252323865890503,0.0,0.0,1.6981282234191895,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,56.0,0.0,54.075565338134766,0.8010746836662292,0.8021923899650574,0.6949054598808289,0.0,0.0,39.01820755004883,0.0,0.0,48.65060043334961,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.772287905216217,0.0,0.0,0.2872696816921234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7509838938713074,0.0,0.0,0.5374051928520203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3670969009399414,0.0,0.0,1.7446129322052002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.321089744567871,0.0,0.0,1.6993486881256104,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,57.0,0.0,54.60169982910156,0.8031335473060608,0.8042315244674683,0.694819450378418,0.0,0.0,39.393592834472656,0.0,0.0,50.312095642089844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7745013236999512,0.0,0.0,0.28789451718330383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7493290305137634,0.0,0.0,0.5378274321556091,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3695929050445557,0.0,0.0,1.7500005960464478,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3198070526123047,0.0,0.0,1.694006323814392,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,58.0,0.0,54.232303619384766,0.7987670302391052,0.8030937314033508,0.6911701560020447,0.0,0.0,39.46992874145508,0.0,0.0,50.09122848510742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7713400721549988,0.0,0.0,0.2868193984031677,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7477725148200989,0.0,0.0,0.5426837801933289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3654640913009644,0.0,0.0,1.7425367832183838,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3222402334213257,0.0,0.0,1.6908847093582153,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,59.0,0.0,53.83399963378906,0.8012635111808777,0.8014466166496277,0.6923101544380188,0.0,0.0,38.84736633300781,0.0,0.0,48.781768798828125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7712340354919434,0.0,0.0,0.2860938310623169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7456099390983582,0.0,0.0,0.5366508364677429,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.365676760673523,0.0,0.0,1.7404471635818481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3189605474472046,0.0,0.0,1.6846040487289429,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,60.0,0.0,53.59444808959961,0.7950170040130615,0.7977524399757385,0.6930455565452576,0.0,0.0,38.603939056396484,0.0,0.0,48.48677062988281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7701169848442078,0.0,0.0,0.28594252467155457,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7450807690620422,0.0,0.0,0.5346379280090332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3610165119171143,0.0,0.0,1.7390453815460205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.316399097442627,0.0,0.0,1.6830693483352661,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,61.0,0.0,53.880313873291016,0.795850932598114,0.7985245585441589,0.6929599046707153,0.0,0.0,38.98759841918945,0.0,0.0,48.64358139038086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7690877914428711,0.0,0.0,0.2858355939388275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7445493340492249,0.0,0.0,0.5336251258850098,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3604015111923218,0.0,0.0,1.7370545864105225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3133530616760254,0.0,0.0,1.6824427843093872,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,62.0,0.0,53.19194412231445,0.7930200099945068,0.7958887219429016,0.6914381384849548,0.0,0.0,38.345149993896484,0.0,0.0,48.12135314941406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7698514461517334,0.0,0.0,0.2858024835586548,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.742899477481842,0.0,0.0,0.5334917306900024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3550008535385132,0.0,0.0,1.729546070098877,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3102703094482422,0.0,0.0,1.678675651550293,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,63.0,0.0,53.53196716308594,0.7897875905036926,0.7944267988204956,0.6882593035697937,0.0,0.0,38.14567947387695,0.0,0.0,47.832313537597656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7662712931632996,0.0,0.0,0.28458505868911743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7428256273269653,0.0,0.0,0.5349841713905334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3546319007873535,0.0,0.0,1.7267911434173584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3095518350601196,0.0,0.0,1.6749746799468994,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,64.0,0.0,52.54072952270508,0.7865099906921387,0.7901788353919983,0.6848623156547546,0.0,0.0,37.80828094482422,0.0,0.0,47.39148712158203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7649205923080444,0.0,0.0,0.28373971581459045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7393925786018372,0.0,0.0,0.5296255946159363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3475048542022705,0.0,0.0,1.7173782587051392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3029555082321167,0.0,0.0,1.6673816442489624,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,65.0,0.0,53.26458740234375,0.7883754968643188,0.7916362285614014,0.6866033673286438,0.0,0.0,38.298580169677734,0.0,0.0,47.41726303100586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7642571926116943,0.0,0.0,0.2838553488254547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7404483556747437,0.0,0.0,0.5326729416847229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3477250337600708,0.0,0.0,1.7216378450393677,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3050986528396606,0.0,0.0,1.6686166524887085,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,66.0,0.0,52.654964447021484,0.7854751944541931,0.7893649935722351,0.686011016368866,0.0,0.0,38.24665832519531,0.0,0.0,48.140506744384766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7644620537757874,0.0,0.0,0.28383123874664307,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7399817109107971,0.0,0.0,0.530674934387207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3458189964294434,0.0,0.0,1.717814564704895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3030766248703003,0.0,0.0,1.6653051376342773,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,67.0,0.0,53.33317565917969,0.7854387760162354,0.7881232500076294,0.6851341724395752,0.0,0.0,38.44036102294922,0.0,0.0,47.657630920410156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7632797360420227,0.0,0.0,0.28344500064849854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7370068430900574,0.0,0.0,0.5293154120445251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3445050716400146,0.0,0.0,1.7169504165649414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3022392988204956,0.0,0.0,1.665618896484375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,68.0,0.0,52.21038818359375,0.7819710373878479,0.7849432229995728,0.6849135160446167,0.0,0.0,37.666595458984375,0.0,0.0,47.32204818725586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7623094916343689,0.0,0.0,0.28268924355506897,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7361161708831787,0.0,0.0,0.5273821353912354,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3421223163604736,0.0,0.0,1.715924859046936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.296860933303833,0.0,0.0,1.6568423509597778,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,69.0,0.0,52.60316467285156,0.7802447080612183,0.7840238213539124,0.6829624176025391,0.0,0.0,38.010841369628906,0.0,0.0,47.74138259887695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7609221935272217,0.0,0.0,0.28227704763412476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.735601544380188,0.0,0.0,0.527014970779419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3390111923217773,0.0,0.0,1.7095834016799927,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2967839241027832,0.0,0.0,1.657374620437622,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,70.0,0.0,52.257225036621094,0.7785531282424927,0.7827454805374146,0.6815647482872009,0.0,0.0,37.64753341674805,0.0,0.0,47.15243148803711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7595697641372681,0.0,0.0,0.2827673852443695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7355335354804993,0.0,0.0,0.5246116518974304,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3367831707000732,0.0,0.0,1.7016534805297852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2913082838058472,0.0,0.0,1.6555814743041992,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,71.0,0.0,52.27667236328125,0.7793160080909729,0.7820408344268799,0.6833239793777466,0.0,0.0,37.58821487426758,0.0,0.0,46.93149185180664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7608181834220886,0.0,0.0,0.28159642219543457,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.735800564289093,0.0,0.0,0.531196117401123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3377126455307007,0.0,0.0,1.7061091661453247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.292653203010559,0.0,0.0,1.6541818380355835,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,72.0,0.0,54.27658462524414,0.7974052429199219,0.7994583249092102,0.6953977346420288,0.0,0.0,39.20363235473633,0.0,0.0,49.7579231262207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7695488333702087,0.0,0.0,0.2858744263648987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7489062547683716,0.0,0.0,0.5398640036582947,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3631802797317505,0.0,0.0,1.740593671798706,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3204855918884277,0.0,0.0,1.690436840057373,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,73.0,0.0,51.682273864746094,0.7748655080795288,0.7775224447250366,0.6795305609703064,0.0,0.0,37.353118896484375,0.0,0.0,46.74334716796875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7575522661209106,0.0,0.0,0.28080224990844727,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7313966751098633,0.0,0.0,0.5239226222038269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.330312728881836,0.0,0.0,1.6945335865020752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2869269847869873,0.0,0.0,1.644614577293396,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,74.0,0.0,51.990928649902344,0.777255117893219,0.7776597142219543,0.6814181804656982,0.0,0.0,37.66666030883789,0.0,0.0,47.203311920166016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7577583193778992,0.0,0.0,0.28124135732650757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7313128113746643,0.0,0.0,0.524941086769104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3314859867095947,0.0,0.0,1.6925543546676636,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2878459692001343,0.0,0.0,1.64272940158844,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,75.0,0.0,51.92498779296875,0.7718893885612488,0.7752709984779358,0.6774337291717529,0.0,0.0,37.362937927246094,0.0,0.0,47.25388717651367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7559297680854797,0.0,0.0,0.28031429648399353,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7304062247276306,0.0,0.0,0.5225117206573486,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.325689673423767,0.0,0.0,1.6889539957046509,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2836061716079712,0.0,0.0,1.6385020017623901,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,76.0,0.0,51.90254211425781,0.7747780084609985,0.7766075134277344,0.6774014830589294,0.0,0.0,37.41674041748047,0.0,0.0,46.77595901489258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.755946934223175,0.0,0.0,0.28036776185035706,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7313774824142456,0.0,0.0,0.5242865681648254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3273223638534546,0.0,0.0,1.6866381168365479,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2847566604614258,0.0,0.0,1.6470292806625366,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,77.0,0.0,51.02266311645508,0.7698938846588135,0.7749836444854736,0.677625834941864,0.0,0.0,36.90057373046875,0.0,0.0,46.25968933105469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7551047205924988,0.0,0.0,0.2801828384399414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7284311652183533,0.0,0.0,0.5216054320335388,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3254526853561401,0.0,0.0,1.6840239763259888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2796766757965088,0.0,0.0,1.6352382898330688,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,78.0,0.0,51.20083236694336,0.7697833776473999,0.7720584869384766,0.6760950684547424,0.0,0.0,36.890892028808594,0.0,0.0,45.84907531738281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7534559369087219,0.0,0.0,0.2803659439086914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7273393869400024,0.0,0.0,0.5213437080383301,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3205045461654663,0.0,0.0,1.68230140209198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2782849073410034,0.0,0.0,1.6325414180755615,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,79.0,0.0,51.22941589355469,0.7676556706428528,0.7716696858406067,0.6764846444129944,0.0,0.0,36.889434814453125,0.0,0.0,46.084449768066406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7534853219985962,0.0,0.0,0.2800133526325226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7280755043029785,0.0,0.0,0.519442617893219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3197226524353027,0.0,0.0,1.678386926651001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2782829999923706,0.0,0.0,1.632973313331604,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,80.0,0.0,51.05613708496094,0.7675490379333496,0.7702012062072754,0.674721896648407,0.0,0.0,36.823951721191406,0.0,0.0,46.20017623901367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7555060982704163,0.0,0.0,0.2791203558444977,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.727750837802887,0.0,0.0,0.5197218656539917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.321619987487793,0.0,0.0,1.6764556169509888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2794811725616455,0.0,0.0,1.6280938386917114,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,81.0,0.0,50.60191345214844,0.7633783221244812,0.7673647403717041,0.6726709604263306,0.0,0.0,36.54646682739258,0.0,0.0,45.41592025756836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.751426100730896,0.0,0.0,0.27878764271736145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7242956757545471,0.0,0.0,0.5172625184059143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3171336650848389,0.0,0.0,1.671790599822998,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.273241639137268,0.0,0.0,1.625327467918396,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,82.0,0.0,50.69634246826172,0.7634927034378052,0.7644850611686707,0.6768101453781128,0.0,0.0,36.549625396728516,0.0,0.0,45.46541976928711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7536168098449707,0.0,0.0,0.27828821539878845,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.727462649345398,0.0,0.0,0.5209919810295105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.31414794921875,0.0,0.0,1.6696885824203491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2718379497528076,0.0,0.0,1.6215417385101318,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,83.0,0.0,50.59623718261719,0.761540412902832,0.76444411277771,0.6732010841369629,0.0,0.0,36.43827819824219,0.0,0.0,45.41579055786133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7512426972389221,0.0,0.0,0.2780410349369049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7227746844291687,0.0,0.0,0.5176724791526794,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3114460706710815,0.0,0.0,1.6670008897781372,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2687058448791504,0.0,0.0,1.6198875904083252,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,84.0,0.0,50.702022552490234,0.7605732083320618,0.7655069828033447,0.672234296798706,0.0,0.0,36.620201110839844,0.0,0.0,45.383453369140625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7500504851341248,0.0,0.0,0.2782726287841797,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7227144837379456,0.0,0.0,0.5178413987159729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3099055290222168,0.0,0.0,1.6704237461090088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2701934576034546,0.0,0.0,1.61954665184021,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,85.0,0.0,50.700469970703125,0.7610192894935608,0.7647545337677002,0.6725915670394897,0.0,0.0,36.66937255859375,0.0,0.0,45.71209716796875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7490736842155457,0.0,0.0,0.2779228687286377,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7234928607940674,0.0,0.0,0.5165618062019348,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3086954355239868,0.0,0.0,1.6636029481887817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2707607746124268,0.0,0.0,1.6225353479385376,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,86.0,0.0,50.758216857910156,0.759411633014679,0.7618975043296814,0.6708583831787109,0.0,0.0,36.50395584106445,0.0,0.0,45.321983337402344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7492996454238892,0.0,0.0,0.27755007147789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7209380269050598,0.0,0.0,0.5148240923881531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3080723285675049,0.0,0.0,1.660929560661316,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.267799735069275,0.0,0.0,1.6190248727798462,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,87.0,0.0,50.36674880981445,0.759221076965332,0.7626380324363708,0.670941174030304,0.0,0.0,36.310203552246094,0.0,0.0,45.01694107055664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7508434057235718,0.0,0.0,0.27748507261276245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7225708961486816,0.0,0.0,0.5150721669197083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.306694746017456,0.0,0.0,1.6629300117492676,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.265821099281311,0.0,0.0,1.6162627935409546,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,88.0,0.0,50.00965881347656,0.7560045123100281,0.7594995498657227,0.6698994040489197,0.0,0.0,36.169151306152344,0.0,0.0,44.990264892578125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7486352920532227,0.0,0.0,0.27680307626724243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7202735543251038,0.0,0.0,0.5164847373962402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3034228086471558,0.0,0.0,1.65579092502594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2632657289505005,0.0,0.0,1.6074057817459106,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,89.0,0.0,49.97060012817383,0.7563771605491638,0.7590475678443909,0.6694542765617371,0.0,0.0,36.09687805175781,0.0,0.0,44.810508728027344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7471709251403809,0.0,0.0,0.27701884508132935,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7209246158599854,0.0,0.0,0.5144146084785461,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3061391115188599,0.0,0.0,1.654958963394165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2623523473739624,0.0,0.0,1.609495759010315,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,90.0,0.0,50.13400650024414,0.755282998085022,0.7580331563949585,0.6699217557907104,0.0,0.0,36.244842529296875,0.0,0.0,45.31937789916992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7469640374183655,0.0,0.0,0.27646443247795105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7178127765655518,0.0,0.0,0.5121558308601379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.303520679473877,0.0,0.0,1.6543973684310913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.261419415473938,0.0,0.0,1.60755455493927,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,91.0,0.0,50.00022888183594,0.7543982267379761,0.7580066919326782,0.6666219830513,0.0,0.0,36.1724739074707,0.0,0.0,45.273414611816406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7455629110336304,0.0,0.0,0.27625682950019836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7193121910095215,0.0,0.0,0.5136820673942566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3008549213409424,0.0,0.0,1.6471658945083618,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2610957622528076,0.0,0.0,1.6052716970443726,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,92.0,0.0,49.9819221496582,0.752456784248352,0.7547968029975891,0.6670746803283691,0.0,0.0,36.0435791015625,0.0,0.0,44.76599884033203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7457465529441833,0.0,0.0,0.27575019001960754,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7178695797920227,0.0,0.0,0.5140299797058105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2985730171203613,0.0,0.0,1.6449470520019531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.257348895072937,0.0,0.0,1.605332374572754,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,93.0,0.0,49.655792236328125,0.748948872089386,0.752091109752655,0.6667105555534363,0.0,0.0,35.867061614990234,0.0,0.0,44.57148361206055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7439789175987244,0.0,0.0,0.27514997124671936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7154128551483154,0.0,0.0,0.5111639499664307,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.293298602104187,0.0,0.0,1.6427452564239502,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2550768852233887,0.0,0.0,1.6011452674865723,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,94.0,0.0,49.76945495605469,0.7482395172119141,0.7527456283569336,0.6641117930412292,0.0,0.0,36.0562858581543,0.0,0.0,44.69937515258789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7420269250869751,0.0,0.0,0.2749907374382019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7155096530914307,0.0,0.0,0.5101290941238403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2911405563354492,0.0,0.0,1.6410479545593262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2569823265075684,0.0,0.0,1.5996015071868896,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,95.0,0.0,49.55126953125,0.7469992637634277,0.7508953809738159,0.666047990322113,0.0,0.0,35.920440673828125,0.0,0.0,44.681304931640625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7404118776321411,0.0,0.0,0.27450937032699585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7147514224052429,0.0,0.0,0.5104453563690186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.292815089225769,0.0,0.0,1.632225513458252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2545584440231323,0.0,0.0,1.5950475931167603,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,96.0,0.0,49.2208251953125,0.74493807554245,0.7486928701400757,0.6626842617988586,0.0,0.0,35.535160064697266,0.0,0.0,44.21524429321289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7392997741699219,0.0,0.0,0.2740134596824646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7152583003044128,0.0,0.0,0.5101282000541687,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2853002548217773,0.0,0.0,1.6291836500167847,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2512980699539185,0.0,0.0,1.5917856693267822,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,97.0,0.0,49.424686431884766,0.7454365491867065,0.7490904927253723,0.6640254855155945,0.0,0.0,35.74319839477539,0.0,0.0,44.3922233581543,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7385281324386597,0.0,0.0,0.27382174134254456,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7128470540046692,0.0,0.0,0.5087116360664368,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2856587171554565,0.0,0.0,1.6298719644546509,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2516841888427734,0.0,0.0,1.5957046747207642,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,98.0,0.0,50.043636322021484,0.7446339130401611,0.7493193745613098,0.6636528372764587,0.0,0.0,36.5219841003418,0.0,0.0,44.642642974853516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7406719923019409,0.0,0.0,0.27359363436698914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7145097851753235,0.0,0.0,0.5100833773612976,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2873797416687012,0.0,0.0,1.629618763923645,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2509942054748535,0.0,0.0,1.5927083492279053,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,99.0,0.0,49.436275482177734,0.7431884407997131,0.7475321292877197,0.6618684530258179,0.0,0.0,35.736854553222656,0.0,0.0,45.15174865722656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7379812598228455,0.0,0.0,0.2737511396408081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7123026251792908,0.0,0.0,0.5099952816963196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.283139944076538,0.0,0.0,1.629029393196106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2496024370193481,0.0,0.0,1.5912001132965088,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/data/rmse_two_0.csv <==
index,epoch,rollout_time,msl,u10,v10,t2m,z1000,z925,z850,z700,z600,z500,z400,z300,z250,z200,z150,z100,z50,q1000,q925,q850,q700,q600,q500,q400,q300,q250,q200,q150,q100,q50,t1000,t925,t850,t700,t600,t500,t400,t300,t250,t200,t150,t100,t50,u1000,u925,u850,u700,u600,u500,u400,u300,u250,u200,u150,u100,u50,v1000,v925,v850,v700,v600,v500,v400,v300,v250,v200,v150,v100,v50
0,0.0,0.0,96.14692687988281,1.187152624130249,1.1947163343429565,1.0045286417007446,0.0,0.0,72.27532958984375,0.0,0.0,96.6524887084961,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0031508207321167,0.0,0.0,0.3776026666164398,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0467225313186646,0.0,0.0,0.7810068130493164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,1.0,0.0,75.16665649414062,1.0028431415557861,1.0092366933822632,0.8250771164894104,0.0,0.0,55.044857025146484,0.0,0.0,71.5905990600586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.912702739238739,0.0,0.0,0.340792179107666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9006510972976685,0.0,0.0,0.6692297458648682,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,2.0,0.0,73.56595611572266,0.9663090705871582,0.966518223285675,0.8343332409858704,0.0,0.0,54.527530670166016,0.0,0.0,70.66063690185547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8759543299674988,0.0,0.0,0.3295978307723999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.873010516166687,0.0,0.0,0.6413803100585938,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,3.0,0.0,66.2795181274414,0.908256471157074,0.9189324378967285,0.7610785365104675,0.0,0.0,48.38092803955078,0.0,0.0,60.86288833618164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8417479991912842,0.0,0.0,0.3122682273387909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.824826717376709,0.0,0.0,0.6046679615974426,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,4.0,0.0,64.00762939453125,0.8915237188339233,0.8982849717140198,0.7437665462493896,0.0,0.0,46.34052276611328,0.0,0.0,58.33218765258789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8245171308517456,0.0,0.0,0.3069576323032379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8078237175941467,0.0,0.0,0.5926207304000854,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,5.0,0.0,63.87822723388672,0.8792824745178223,0.8834069967269897,0.7428240180015564,0.0,0.0,46.016082763671875,0.0,0.0,59.32615280151367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8148605823516846,0.0,0.0,0.30280643701553345,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7999036312103271,0.0,0.0,0.5850231051445007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,6.0,0.0,62.31342315673828,0.8687281012535095,0.8752778768539429,0.7300454378128052,0.0,0.0,45.12840270996094,0.0,0.0,55.9891242980957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8084477782249451,0.0,0.0,0.3001309633255005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7917680740356445,0.0,0.0,0.5766510963439941,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,7.0,0.0,61.886566162109375,0.8682677745819092,0.8693568706512451,0.7307075262069702,0.0,0.0,44.81779861450195,0.0,0.0,56.17142868041992,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8024152517318726,0.0,0.0,0.29870325326919556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7867681384086609,0.0,0.0,0.5729951858520508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,8.0,0.0,62.20004653930664,0.8580190539360046,0.8603571653366089,0.7244720458984375,0.0,0.0,45.64042282104492,0.0,0.0,56.445308685302734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7946566939353943,0.0,0.0,0.2971038222312927,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7859789133071899,0.0,0.0,0.5691095590591431,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,9.0,0.0,60.86626434326172,0.8522903919219971,0.8584814667701721,0.7228800654411316,0.0,0.0,44.923892974853516,0.0,0.0,56.89588928222656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7931720018386841,0.0,0.0,0.29534855484962463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7784909605979919,0.0,0.0,0.5682157874107361,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,10.0,0.0,59.92544937133789,0.8458293676376343,0.8515053391456604,0.7235698103904724,0.0,0.0,43.52708435058594,0.0,0.0,54.79401397705078,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7896655201911926,0.0,0.0,0.2940758168697357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7768287658691406,0.0,0.0,0.5642318725585938,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,11.0,0.0,60.600040435791016,0.8413510918617249,0.8481529355049133,0.7199242115020752,0.0,0.0,43.89088439941406,0.0,0.0,55.12833786010742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7868013381958008,0.0,0.0,0.2946408987045288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7724405527114868,0.0,0.0,0.5623153448104858,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,12.0,0.0,59.058780670166016,0.838143527507782,0.8421663045883179,0.7136185765266418,0.0,0.0,42.57365036010742,0.0,0.0,52.88719940185547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7858173251152039,0.0,0.0,0.2928052544593811,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7707361578941345,0.0,0.0,0.5591354370117188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,13.0,0.0,59.80964279174805,0.8397923707962036,0.8430541753768921,0.7107778787612915,0.0,0.0,43.66787338256836,0.0,0.0,54.107120513916016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.783109188079834,0.0,0.0,0.29212987422943115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.768707811832428,0.0,0.0,0.5609082579612732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,14.0,0.0,59.077945709228516,0.8339782357215881,0.8388587832450867,0.710692822933197,0.0,0.0,42.95662307739258,0.0,0.0,53.19807052612305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7816416025161743,0.0,0.0,0.2916261553764343,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7693994641304016,0.0,0.0,0.5568534731864929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,15.0,0.0,58.56806945800781,0.8301982283592224,0.8354434370994568,0.7085202932357788,0.0,0.0,42.891658782958984,0.0,0.0,53.84271240234375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7790146470069885,0.0,0.0,0.29089513421058655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7669812440872192,0.0,0.0,0.5574681758880615,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,16.0,0.0,58.78700256347656,0.8303595781326294,0.8348936438560486,0.7112013101577759,0.0,0.0,43.24124526977539,0.0,0.0,53.82466125488281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7789292931556702,0.0,0.0,0.29128000140190125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7655936479568481,0.0,0.0,0.5546256303787231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,17.0,0.0,57.70716857910156,0.8251059055328369,0.8298150300979614,0.7079409956932068,0.0,0.0,41.966190338134766,0.0,0.0,52.58970260620117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7771821022033691,0.0,0.0,0.2898881137371063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7644769549369812,0.0,0.0,0.5587336421012878,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,18.0,0.0,57.89723587036133,0.8229005336761475,0.8265714049339294,0.7066850066184998,0.0,0.0,42.689231872558594,0.0,0.0,53.7271614074707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7753059267997742,0.0,0.0,0.28951025009155273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7653500437736511,0.0,0.0,0.5523651242256165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,19.0,0.0,57.84599685668945,0.8209602236747742,0.8259829878807068,0.7039785981178284,0.0,0.0,41.875709533691406,0.0,0.0,51.77177810668945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7740022540092468,0.0,0.0,0.28871309757232666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7597774863243103,0.0,0.0,0.552650511264801,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,20.0,0.0,58.413246154785156,0.8219075202941895,0.8258565068244934,0.7030500173568726,0.0,0.0,41.96815490722656,0.0,0.0,51.74631881713867,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7724682092666626,0.0,0.0,0.288388192653656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7596734166145325,0.0,0.0,0.5481472015380859,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,21.0,0.0,57.0633430480957,0.8197710514068604,0.8198115825653076,0.7040267586708069,0.0,0.0,41.1399040222168,0.0,0.0,51.09001922607422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7734760642051697,0.0,0.0,0.2895625829696655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7601771354675293,0.0,0.0,0.5484883189201355,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,22.0,0.0,58.18452835083008,0.8204617500305176,0.8217646479606628,0.7048504948616028,0.0,0.0,42.3857421875,0.0,0.0,51.51072311401367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7712990641593933,0.0,0.0,0.28807204961776733,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7574939131736755,0.0,0.0,0.5521057844161987,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,23.0,0.0,56.62343215942383,0.8135896921157837,0.8190426230430603,0.6996648907661438,0.0,0.0,40.952327728271484,0.0,0.0,50.306888580322266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7699024677276611,0.0,0.0,0.28802746534347534,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.756026029586792,0.0,0.0,0.5477286577224731,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,24.0,0.0,56.670867919921875,0.8116412162780762,0.8164917230606079,0.6976633667945862,0.0,0.0,40.89407730102539,0.0,0.0,50.60835647583008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7707521915435791,0.0,0.0,0.28731825947761536,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7558635473251343,0.0,0.0,0.5493569374084473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,24.0,0.0,56.62125778198242,0.8111163377761841,0.8162348866462708,0.700486958026886,0.0,0.0,40.75569152832031,0.0,0.0,50.902381896972656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7705990672111511,0.0,0.0,0.28710442781448364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7560974955558777,0.0,0.0,0.5538814663887024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,25.0,0.0,56.53589630126953,0.8072482347488403,0.8131136894226074,0.6989537477493286,0.0,0.0,40.79861831665039,0.0,0.0,50.032188415527344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7694503664970398,0.0,0.0,0.2860564589500427,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7568135857582092,0.0,0.0,0.5468226671218872,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,26.0,0.0,56.22817611694336,0.8097700476646423,0.8129115700721741,0.7032548189163208,0.0,0.0,40.72317886352539,0.0,0.0,50.41614532470703,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7670322060585022,0.0,0.0,0.2861812114715576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7551392912864685,0.0,0.0,0.5467584729194641,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,27.0,0.0,56.63875961303711,0.8066049814224243,0.8145663142204285,0.6952922940254211,0.0,0.0,41.03925323486328,0.0,0.0,50.76172637939453,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7662099599838257,0.0,0.0,0.2859126925468445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7516912817955017,0.0,0.0,0.5430803894996643,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,28.0,0.0,55.91090393066406,0.8031024932861328,0.8075926303863525,0.6991207599639893,0.0,0.0,40.487022399902344,0.0,0.0,49.77762985229492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.765748918056488,0.0,0.0,0.2851124405860901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7517538070678711,0.0,0.0,0.545655369758606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,29.0,0.0,56.08187484741211,0.8055787086486816,0.8085589408874512,0.6923009753227234,0.0,0.0,40.127342224121094,0.0,0.0,48.99614334106445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.764270544052124,0.0,0.0,0.2850340008735657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7483540177345276,0.0,0.0,0.5439377427101135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,30.0,0.0,55.42133712768555,0.8006709218025208,0.8052685260772705,0.6941817402839661,0.0,0.0,40.21174621582031,0.0,0.0,49.97713088989258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7627302408218384,0.0,0.0,0.28405386209487915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7462171912193298,0.0,0.0,0.5368033647537231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,31.0,0.0,55.411502838134766,0.7992833256721497,0.8059713840484619,0.6989468932151794,0.0,0.0,39.85615921020508,0.0,0.0,49.03263854980469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7653403878211975,0.0,0.0,0.2841886281967163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7483776211738586,0.0,0.0,0.5376661419868469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,32.0,0.0,55.50713348388672,0.80074143409729,0.8054938316345215,0.6915642023086548,0.0,0.0,40.10733413696289,0.0,0.0,48.869773864746094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7625773549079895,0.0,0.0,0.2845200002193451,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7496238350868225,0.0,0.0,0.5372068881988525,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,33.0,0.0,55.04771041870117,0.8010542392730713,0.8026893734931946,0.6911211013793945,0.0,0.0,39.780303955078125,0.0,0.0,49.318668365478516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7599871754646301,0.0,0.0,0.2833537757396698,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7474808096885681,0.0,0.0,0.5357718467712402,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,34.0,0.0,54.85731506347656,0.7952691912651062,0.8020893931388855,0.6908547282218933,0.0,0.0,39.65781021118164,0.0,0.0,49.889739990234375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.760710597038269,0.0,0.0,0.2831292450428009,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7454860806465149,0.0,0.0,0.5367517471313477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,35.0,0.0,55.109161376953125,0.7945162653923035,0.7971694469451904,0.6899785995483398,0.0,0.0,39.738189697265625,0.0,0.0,49.069183349609375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7592645883560181,0.0,0.0,0.28303611278533936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7485769987106323,0.0,0.0,0.540757417678833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,36.0,0.0,55.284690856933594,0.7943313121795654,0.8003916144371033,0.6858431696891785,0.0,0.0,39.79121398925781,0.0,0.0,49.29463195800781,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7590268850326538,0.0,0.0,0.2831062078475952,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7421374917030334,0.0,0.0,0.533560574054718,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,37.0,0.0,54.77958679199219,0.7935298085212708,0.7963408827781677,0.6888741254806519,0.0,0.0,39.65824890136719,0.0,0.0,48.22662353515625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7594817280769348,0.0,0.0,0.2820335030555725,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7428492903709412,0.0,0.0,0.5347512364387512,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,38.0,0.0,55.15751266479492,0.7903244495391846,0.7973784804344177,0.6863516569137573,0.0,0.0,39.47799301147461,0.0,0.0,48.475215911865234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7581901550292969,0.0,0.0,0.2819118797779083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7475990653038025,0.0,0.0,0.5347608327865601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,39.0,0.0,54.14393997192383,0.7914454936981201,0.7946782112121582,0.6857850551605225,0.0,0.0,39.05719757080078,0.0,0.0,49.449058532714844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7576625943183899,0.0,0.0,0.281817227602005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7391344308853149,0.0,0.0,0.5343843698501587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,40.0,0.0,54.768619537353516,0.7907518744468689,0.7943795919418335,0.685325026512146,0.0,0.0,39.44711685180664,0.0,0.0,48.86812210083008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7557289600372314,0.0,0.0,0.28184929490089417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7399397492408752,0.0,0.0,0.5355448126792908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,41.0,0.0,54.33846664428711,0.7911190986633301,0.7960403561592102,0.6868143677711487,0.0,0.0,39.4569206237793,0.0,0.0,50.201087951660156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.757386326789856,0.0,0.0,0.2823752760887146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.74244225025177,0.0,0.0,0.5321020483970642,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,42.0,0.0,54.357391357421875,0.790553867816925,0.796232283115387,0.6915654540061951,0.0,0.0,39.272789001464844,0.0,0.0,48.04250717163086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7565920352935791,0.0,0.0,0.2818615734577179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7394428253173828,0.0,0.0,0.5345486402511597,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,43.0,0.0,54.41327667236328,0.7877741456031799,0.7914069294929504,0.6836802363395691,0.0,0.0,39.16429901123047,0.0,0.0,48.724544525146484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7540746927261353,0.0,0.0,0.2815004587173462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7364818453788757,0.0,0.0,0.526181697845459,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,44.0,0.0,54.43732833862305,0.7855367064476013,0.7913658022880554,0.6834805607795715,0.0,0.0,39.159061431884766,0.0,0.0,49.04216384887695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7527799010276794,0.0,0.0,0.2809274196624756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7369936108589172,0.0,0.0,0.5272108912467957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,45.0,0.0,53.81342697143555,0.7833781242370605,0.7873131632804871,0.6795324087142944,0.0,0.0,38.61014938354492,0.0,0.0,47.24022674560547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7537070512771606,0.0,0.0,0.2802935540676117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7340709567070007,0.0,0.0,0.5244137048721313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,46.0,0.0,53.45059585571289,0.7808974981307983,0.7894339561462402,0.6815861463546753,0.0,0.0,38.56850051879883,0.0,0.0,47.63658905029297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.750586748123169,0.0,0.0,0.2806980609893799,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7333908677101135,0.0,0.0,0.5254153609275818,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,47.0,0.0,53.635921478271484,0.7804867029190063,0.786505401134491,0.6842140555381775,0.0,0.0,38.654014587402344,0.0,0.0,47.272705078125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7514033913612366,0.0,0.0,0.28019312024116516,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7339327931404114,0.0,0.0,0.5237036347389221,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,48.0,0.0,53.3023796081543,0.7815625667572021,0.7831413149833679,0.6797692775726318,0.0,0.0,38.7074089050293,0.0,0.0,47.70343017578125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7511694431304932,0.0,0.0,0.2795901298522949,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7330988049507141,0.0,0.0,0.5254845023155212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,49.0,0.0,52.833160400390625,0.7771601676940918,0.7822166681289673,0.6809332966804504,0.0,0.0,38.52063751220703,0.0,0.0,47.30118942260742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7492177486419678,0.0,0.0,0.2792442739009857,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7327749133110046,0.0,0.0,0.5244317054748535,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,50.0,0.0,52.57465744018555,0.7748792171478271,0.7797380685806274,0.6792088150978088,0.0,0.0,37.84457015991211,0.0,0.0,46.85182189941406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7496991753578186,0.0,0.0,0.27866002917289734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7306225895881653,0.0,0.0,0.5212685465812683,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,51.0,0.0,53.10325622558594,0.7765377759933472,0.7809023857116699,0.6790748834609985,0.0,0.0,38.089561462402344,0.0,0.0,46.5839729309082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7475186586380005,0.0,0.0,0.27850309014320374,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7295652627944946,0.0,0.0,0.5223194360733032,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,52.0,0.0,52.52656173706055,0.7702649235725403,0.7760464549064636,0.6758452653884888,0.0,0.0,37.71189498901367,0.0,0.0,45.97063446044922,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.747126579284668,0.0,0.0,0.2778872847557068,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7279354929924011,0.0,0.0,0.5246435403823853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,53.0,0.0,52.753196716308594,0.7730661630630493,0.779633104801178,0.6769635677337646,0.0,0.0,38.142066955566406,0.0,0.0,47.27566909790039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7471127510070801,0.0,0.0,0.2780703604221344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7255581617355347,0.0,0.0,0.5195023417472839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,54.0,0.0,52.01429748535156,0.7700952887535095,0.7758413553237915,0.6751144528388977,0.0,0.0,37.829959869384766,0.0,0.0,46.4999885559082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7463438510894775,0.0,0.0,0.2775152325630188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7271470427513123,0.0,0.0,0.5184832811355591,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,55.0,0.0,52.31425857543945,0.7680299878120422,0.7718839645385742,0.6753642559051514,0.0,0.0,37.63632583618164,0.0,0.0,45.77186965942383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7449904680252075,0.0,0.0,0.27707356214523315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7254619002342224,0.0,0.0,0.5177886486053467,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,56.0,0.0,51.43717575073242,0.7662555575370789,0.7692704200744629,0.672635555267334,0.0,0.0,37.2384147644043,0.0,0.0,46.83203887939453,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7442528009414673,0.0,0.0,0.27635541558265686,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7260907292366028,0.0,0.0,0.518375039100647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,57.0,0.0,51.827056884765625,0.7657690644264221,0.7708105444908142,0.6723748445510864,0.0,0.0,37.27416229248047,0.0,0.0,45.7181510925293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7427457571029663,0.0,0.0,0.2766759991645813,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7241789698600769,0.0,0.0,0.5151046514511108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,58.0,0.0,52.060020446777344,0.7667837738990784,0.768391489982605,0.6728031039237976,0.0,0.0,37.46977996826172,0.0,0.0,45.792415618896484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7433448433876038,0.0,0.0,0.27660658955574036,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7218286395072937,0.0,0.0,0.5165852308273315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,59.0,0.0,51.469093322753906,0.7626197934150696,0.7656373381614685,0.6692596077919006,0.0,0.0,37.014404296875,0.0,0.0,45.06235885620117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.740362286567688,0.0,0.0,0.2759052813053131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7204015851020813,0.0,0.0,0.5160379409790039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,60.0,0.0,50.815189361572266,0.7592331171035767,0.7628549933433533,0.6712697744369507,0.0,0.0,36.57875061035156,0.0,0.0,45.125484466552734,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7384083271026611,0.0,0.0,0.2758932113647461,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7193577885627747,0.0,0.0,0.5149291753768921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,61.0,0.0,51.33042907714844,0.7582885026931763,0.7620609998703003,0.6672770977020264,0.0,0.0,36.83684158325195,0.0,0.0,45.14111328125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7386874556541443,0.0,0.0,0.2751249372959137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.718077540397644,0.0,0.0,0.5145634412765503,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,62.0,0.0,51.12059020996094,0.7595080733299255,0.7610304355621338,0.666665256023407,0.0,0.0,36.69297409057617,0.0,0.0,45.143409729003906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7381114363670349,0.0,0.0,0.275506854057312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7180120944976807,0.0,0.0,0.5143135786056519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,63.0,0.0,50.70985794067383,0.7532380819320679,0.7589585781097412,0.6665078997612,0.0,0.0,36.467811584472656,0.0,0.0,44.505828857421875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7359495162963867,0.0,0.0,0.2742384970188141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7186152338981628,0.0,0.0,0.5102620124816895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,64.0,0.0,51.141902923583984,0.7547186613082886,0.7578925490379333,0.6662998199462891,0.0,0.0,37.07026672363281,0.0,0.0,45.50503921508789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.736821711063385,0.0,0.0,0.27427706122398376,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7147443294525146,0.0,0.0,0.5105069875717163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,65.0,0.0,50.43564224243164,0.752895176410675,0.7567896842956543,0.6648792624473572,0.0,0.0,36.290733337402344,0.0,0.0,44.324337005615234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7351425290107727,0.0,0.0,0.2743328809738159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7182244658470154,0.0,0.0,0.5087648630142212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,66.0,0.0,50.4918327331543,0.7492161989212036,0.7544514536857605,0.6626666784286499,0.0,0.0,36.23122024536133,0.0,0.0,44.107505798339844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.734650194644928,0.0,0.0,0.2736890912055969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7128936052322388,0.0,0.0,0.5092809200286865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,67.0,0.0,50.63258743286133,0.7492536306381226,0.7548194527626038,0.6632133722305298,0.0,0.0,36.33094787597656,0.0,0.0,43.82487487792969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7334617376327515,0.0,0.0,0.27334263920783997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7130570411682129,0.0,0.0,0.5070348978042603,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,68.0,0.0,49.932769775390625,0.7467426657676697,0.7505092620849609,0.6638565063476562,0.0,0.0,36.06535720825195,0.0,0.0,43.824684143066406,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7327383756637573,0.0,0.0,0.2731386125087738,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7110393047332764,0.0,0.0,0.5048771500587463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,69.0,0.0,50.058528900146484,0.7502038478851318,0.7519595623016357,0.6626774668693542,0.0,0.0,36.117218017578125,0.0,0.0,43.906951904296875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7341327667236328,0.0,0.0,0.2727004289627075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7113862037658691,0.0,0.0,0.5072687864303589,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,70.0,0.0,49.956092834472656,0.7450114488601685,0.7502813935279846,0.6615264415740967,0.0,0.0,35.82750701904297,0.0,0.0,43.651554107666016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7316198348999023,0.0,0.0,0.272307813167572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7098868489265442,0.0,0.0,0.5048261284828186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,71.0,0.0,49.7140007019043,0.7420822978019714,0.7447794079780579,0.6586593985557556,0.0,0.0,35.78913879394531,0.0,0.0,43.478553771972656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7304860353469849,0.0,0.0,0.27152079343795776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7078579664230347,0.0,0.0,0.5037524700164795,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,72.0,0.0,49.851078033447266,0.7413659691810608,0.7448378801345825,0.6584925651550293,0.0,0.0,35.80919647216797,0.0,0.0,43.59458923339844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7284216284751892,0.0,0.0,0.27171626687049866,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7077583074569702,0.0,0.0,0.5031161308288574,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,73.0,0.0,49.18257141113281,0.738987922668457,0.744020402431488,0.6608999967575073,0.0,0.0,35.41212463378906,0.0,0.0,43.42461013793945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7277671694755554,0.0,0.0,0.27158790826797485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7054833769798279,0.0,0.0,0.5027458667755127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,74.0,0.0,49.10193634033203,0.7411041259765625,0.7439137697219849,0.6576011776924133,0.0,0.0,35.343658447265625,0.0,0.0,43.45292663574219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7274560928344727,0.0,0.0,0.27118605375289917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7096971869468689,0.0,0.0,0.5029516220092773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,75.0,0.0,48.89996337890625,0.73667311668396,0.7395184636116028,0.6560654640197754,0.0,0.0,35.30329513549805,0.0,0.0,43.09019088745117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7269763350486755,0.0,0.0,0.2706202268600464,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.704179584980011,0.0,0.0,0.5014229416847229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,76.0,0.0,49.2878303527832,0.735979437828064,0.7397729754447937,0.6570693850517273,0.0,0.0,35.455867767333984,0.0,0.0,42.80432891845703,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7260433435440063,0.0,0.0,0.269990473985672,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7027214169502258,0.0,0.0,0.5030452609062195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,77.0,0.0,48.8292121887207,0.7336832880973816,0.7384443879127502,0.6556689143180847,0.0,0.0,34.95741271972656,0.0,0.0,42.99502182006836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7252826690673828,0.0,0.0,0.26994895935058594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7051008343696594,0.0,0.0,0.49892470240592957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,78.0,0.0,48.43040084838867,0.7312347888946533,0.7360051274299622,0.6528927087783813,0.0,0.0,34.809654235839844,0.0,0.0,42.54109191894531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7236778736114502,0.0,0.0,0.26948413252830505,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7033217549324036,0.0,0.0,0.49831318855285645,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,79.0,0.0,48.55877685546875,0.7314179539680481,0.7362536191940308,0.6536887884140015,0.0,0.0,34.96234893798828,0.0,0.0,42.52821731567383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.723766028881073,0.0,0.0,0.2698594033718109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7035349607467651,0.0,0.0,0.5011510848999023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,80.0,0.0,48.66600036621094,0.7302565574645996,0.7346826791763306,0.6519769430160522,0.0,0.0,35.23686599731445,0.0,0.0,42.42287826538086,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7230271100997925,0.0,0.0,0.26966917514801025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7015936970710754,0.0,0.0,0.4969051778316498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,81.0,0.0,48.042057037353516,0.7271870970726013,0.731311023235321,0.6510552763938904,0.0,0.0,34.54840087890625,0.0,0.0,42.01486587524414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7217190861701965,0.0,0.0,0.2683146297931671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6983977556228638,0.0,0.0,0.4968629479408264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,82.0,0.0,47.94613265991211,0.7273002862930298,0.7299854755401611,0.6530521512031555,0.0,0.0,34.55928039550781,0.0,0.0,42.88105010986328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7213336229324341,0.0,0.0,0.2684839069843292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6975033283233643,0.0,0.0,0.4944780170917511,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,83.0,0.0,48.22488784790039,0.7246000170707703,0.7298771142959595,0.651919960975647,0.0,0.0,34.91560363769531,0.0,0.0,42.322452545166016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7200577259063721,0.0,0.0,0.26814699172973633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6980385184288025,0.0,0.0,0.49509984254837036,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,84.0,0.0,47.81616973876953,0.7233701944351196,0.7298192381858826,0.6498215198516846,0.0,0.0,34.48350143432617,0.0,0.0,42.2012939453125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7204209566116333,0.0,0.0,0.26797962188720703,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7004367113113403,0.0,0.0,0.49568331241607666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,85.0,0.0,47.71795654296875,0.7247044444084167,0.7280165553092957,0.6501948237419128,0.0,0.0,34.25504684448242,0.0,0.0,41.72684860229492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7192869186401367,0.0,0.0,0.26794105768203735,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6961769461631775,0.0,0.0,0.49579858779907227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,86.0,0.0,47.910335540771484,0.7249205112457275,0.7264658808708191,0.6494548916816711,0.0,0.0,34.463134765625,0.0,0.0,41.97677230834961,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7189621329307556,0.0,0.0,0.26772618293762207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6992248296737671,0.0,0.0,0.492218017578125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,87.0,0.0,47.8139533996582,0.720668613910675,0.7250929474830627,0.6476252675056458,0.0,0.0,34.393699645996094,0.0,0.0,41.53474807739258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7173003554344177,0.0,0.0,0.2672264575958252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6943448781967163,0.0,0.0,0.49283215403556824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,88.0,0.0,47.25327682495117,0.7181230187416077,0.7220981121063232,0.6466976404190063,0.0,0.0,34.06660461425781,0.0,0.0,41.66458511352539,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7160443067550659,0.0,0.0,0.2665647566318512,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6928238272666931,0.0,0.0,0.4922519624233246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,89.0,0.0,47.272029876708984,0.7185678482055664,0.7225820422172546,0.6485673189163208,0.0,0.0,34.20761489868164,0.0,0.0,41.55070495605469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7164835929870605,0.0,0.0,0.2665039300918579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.695384681224823,0.0,0.0,0.49187779426574707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,90.0,0.0,47.07619094848633,0.7167699933052063,0.7211523652076721,0.6450911164283752,0.0,0.0,33.84674835205078,0.0,0.0,41.10939025878906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7148236036300659,0.0,0.0,0.266622930765152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6930606365203857,0.0,0.0,0.4898262023925781,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,91.0,0.0,47.03852844238281,0.7163790464401245,0.7202350497245789,0.6453762650489807,0.0,0.0,33.83619689941406,0.0,0.0,41.23713302612305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7147359848022461,0.0,0.0,0.26639190316200256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6917451024055481,0.0,0.0,0.49194055795669556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,92.0,0.0,47.4420280456543,0.7155584096908569,0.7210605144500732,0.6453073620796204,0.0,0.0,34.19401550292969,0.0,0.0,41.45643997192383,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7148339152336121,0.0,0.0,0.26639169454574585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6913315057754517,0.0,0.0,0.49118855595588684,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,93.0,0.0,47.061519622802734,0.7139360308647156,0.7186511754989624,0.6446488499641418,0.0,0.0,33.87010192871094,0.0,0.0,41.268035888671875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7148981690406799,0.0,0.0,0.26665961742401123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6913248896598816,0.0,0.0,0.49010470509529114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,94.0,0.0,47.77943420410156,0.7172769904136658,0.7212753891944885,0.6441161036491394,0.0,0.0,34.39377212524414,0.0,0.0,41.364349365234375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.714374840259552,0.0,0.0,0.266165167093277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6916965246200562,0.0,0.0,0.49220773577690125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,94.0,0.0,47.478275299072266,0.7160672545433044,0.7203790545463562,0.6441965699195862,0.0,0.0,34.19345474243164,0.0,0.0,41.20535659790039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7142046093940735,0.0,0.0,0.26596522331237793,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6918927431106567,0.0,0.0,0.491412878036499,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,95.0,0.0,47.17436218261719,0.7122693061828613,0.7178322672843933,0.6467499136924744,0.0,0.0,33.980628967285156,0.0,0.0,40.9544792175293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7123903632164001,0.0,0.0,0.2653082311153412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6906256675720215,0.0,0.0,0.49010083079338074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,96.0,0.0,46.989776611328125,0.7134749293327332,0.7180352210998535,0.6432675719261169,0.0,0.0,34.048423767089844,0.0,0.0,41.30905532836914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7127876877784729,0.0,0.0,0.2652099132537842,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6907889246940613,0.0,0.0,0.48926568031311035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,97.0,0.0,47.035335540771484,0.7121555209159851,0.716411292552948,0.6433179974555969,0.0,0.0,33.850685119628906,0.0,0.0,41.01736068725586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7121527791023254,0.0,0.0,0.265132337808609,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6883935928344727,0.0,0.0,0.48875290155410767,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,98.0,0.0,47.00685501098633,0.7106629014015198,0.7153113484382629,0.6456691026687622,0.0,0.0,33.899078369140625,0.0,0.0,41.49958419799805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7139518857002258,0.0,0.0,0.2657022178173065,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.689807653427124,0.0,0.0,0.48850828409194946,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,99.0,0.0,46.724891662597656,0.7099714875221252,0.7167975902557373,0.6413907408714294,0.0,0.0,33.63630294799805,0.0,0.0,40.72837448120117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7111973166465759,0.0,0.0,0.2649731934070587,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.689410924911499,0.0,0.0,0.4882727265357971,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0

==> figures/data/rmse_two_1.csv <==
index,epoch,rollout_time,msl,u10,v10,t2m,z1000,z925,z850,z700,z600,z500,z400,z300,z250,z200,z150,z100,z50,q1000,q925,q850,q700,q600,q500,q400,q300,q250,q200,q150,q100,q50,t1000,t925,t850,t700,t600,t500,t400,t300,t250,t200,t150,t100,t50,u1000,u925,u850,u700,u600,u500,u400,u300,u250,u200,u150,u100,u50,v1000,v925,v850,v700,v600,v500,v400,v300,v250,v200,v150,v100,v50
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9028986692428589,0.0,0.0,2.4749679565429688,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.8400251865386963,0.0,0.0,2.352597951889038,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6538469791412354,0.0,0.0,2.128028392791748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5979931354522705,0.0,0.0,2.054955005645752,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,2.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.587319016456604,0.0,0.0,2.0501861572265625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.538139820098877,0.0,0.0,1.976396083831787,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,3.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5163166522979736,0.0,0.0,1.939246416091919,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.467032551765442,0.0,0.0,1.8817856311798096,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,4.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.482592225074768,0.0,0.0,1.9028149843215942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4433342218399048,0.0,0.0,1.8561457395553589,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,5.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.462480902671814,0.0,0.0,1.8893579244613647,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.419737458229065,0.0,0.0,1.8305809497833252,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,6.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4527701139450073,0.0,0.0,1.866919755935669,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4092228412628174,0.0,0.0,1.8119522333145142,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,7.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4475513696670532,0.0,0.0,1.8553200960159302,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3999496698379517,0.0,0.0,1.8054198026657104,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,8.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4389792680740356,0.0,0.0,1.8472261428833008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3930803537368774,0.0,0.0,1.7916241884231567,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,9.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4266645908355713,0.0,0.0,1.83814537525177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3875044584274292,0.0,0.0,1.7872955799102783,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,10.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4238808155059814,0.0,0.0,1.8409377336502075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3756011724472046,0.0,0.0,1.7711215019226074,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,11.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.420301914215088,0.0,0.0,1.8242510557174683,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3760863542556763,0.0,0.0,1.7669750452041626,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,12.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4113212823867798,0.0,0.0,1.815700650215149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.365552306175232,0.0,0.0,1.7640175819396973,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,13.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4116835594177246,0.0,0.0,1.815156102180481,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3665281534194946,0.0,0.0,1.7623831033706665,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,14.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4112517833709717,0.0,0.0,1.8131262063980103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.360535740852356,0.0,0.0,1.7587666511535645,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,15.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4018527269363403,0.0,0.0,1.8044242858886719,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3603851795196533,0.0,0.0,1.7535721063613892,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,16.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4018110036849976,0.0,0.0,1.8127694129943848,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.358928918838501,0.0,0.0,1.744534969329834,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,17.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.396524429321289,0.0,0.0,1.793745756149292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3524086475372314,0.0,0.0,1.7474510669708252,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,18.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3940634727478027,0.0,0.0,1.7978674173355103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3472684621810913,0.0,0.0,1.733664631843567,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,19.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.38800048828125,0.0,0.0,1.7857177257537842,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.346830129623413,0.0,0.0,1.7303967475891113,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,20.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3906461000442505,0.0,0.0,1.7777683734893799,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.346922516822815,0.0,0.0,1.7311986684799194,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,21.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3901287317276,0.0,0.0,1.773820400238037,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3425097465515137,0.0,0.0,1.7289437055587769,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,22.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3934940099716187,0.0,0.0,1.7734276056289673,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.347505807876587,0.0,0.0,1.725486397743225,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,23.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3823353052139282,0.0,0.0,1.7721387147903442,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3404643535614014,0.0,0.0,1.719244360923767,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,24.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3803191184997559,0.0,0.0,1.7725858688354492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3372069597244263,0.0,0.0,1.7191499471664429,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,24.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.379619836807251,0.0,0.0,1.7707335948944092,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3351478576660156,0.0,0.0,1.7141547203063965,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,25.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3764439821243286,0.0,0.0,1.7670328617095947,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3325791358947754,0.0,0.0,1.708075761795044,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,26.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.376405954360962,0.0,0.0,1.759574294090271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3346641063690186,0.0,0.0,1.711263656616211,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,27.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3743489980697632,0.0,0.0,1.7609446048736572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3308135271072388,0.0,0.0,1.7037273645401,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,28.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.370503544807434,0.0,0.0,1.750364899635315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3264302015304565,0.0,0.0,1.6969560384750366,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,29.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3689351081848145,0.0,0.0,1.747294306755066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3226068019866943,0.0,0.0,1.6925491094589233,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,30.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3654237985610962,0.0,0.0,1.7458723783493042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3229976892471313,0.0,0.0,1.6979739665985107,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,31.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3629390001296997,0.0,0.0,1.7493587732315063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3234529495239258,0.0,0.0,1.6929043531417847,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,32.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3667190074920654,0.0,0.0,1.7505146265029907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3245933055877686,0.0,0.0,1.6911218166351318,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,33.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3646159172058105,0.0,0.0,1.7399427890777588,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3184096813201904,0.0,0.0,1.6863667964935303,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,34.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3567562103271484,0.0,0.0,1.7403383255004883,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3160909414291382,0.0,0.0,1.6821798086166382,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,35.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3571678400039673,0.0,0.0,1.7347936630249023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3121767044067383,0.0,0.0,1.6815741062164307,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,36.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3583223819732666,0.0,0.0,1.7429472208023071,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.314483642578125,0.0,0.0,1.681911587715149,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,37.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3557989597320557,0.0,0.0,1.7233352661132812,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3114757537841797,0.0,0.0,1.6727869510650635,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,38.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3530244827270508,0.0,0.0,1.72536039352417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3089903593063354,0.0,0.0,1.6720463037490845,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,39.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3527494668960571,0.0,0.0,1.7230260372161865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.306267499923706,0.0,0.0,1.6706647872924805,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,40.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.351341724395752,0.0,0.0,1.7236088514328003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3093267679214478,0.0,0.0,1.6732298135757446,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,41.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3522462844848633,0.0,0.0,1.7243493795394897,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3085864782333374,0.0,0.0,1.6692047119140625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,42.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3526707887649536,0.0,0.0,1.7200933694839478,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.311799168586731,0.0,0.0,1.6697468757629395,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,43.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3469014167785645,0.0,0.0,1.7136125564575195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3031724691390991,0.0,0.0,1.6623352766036987,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,44.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3430088758468628,0.0,0.0,1.7122716903686523,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3028157949447632,0.0,0.0,1.6674649715423584,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,45.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3403328657150269,0.0,0.0,1.7059972286224365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.297787070274353,0.0,0.0,1.6557528972625732,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,46.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.33893883228302,0.0,0.0,1.7021634578704834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.295650601387024,0.0,0.0,1.6524096727371216,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,47.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3371784687042236,0.0,0.0,1.7092095613479614,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2932970523834229,0.0,0.0,1.6524159908294678,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,48.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3352949619293213,0.0,0.0,1.7023653984069824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2940491437911987,0.0,0.0,1.6471139192581177,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,49.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3337366580963135,0.0,0.0,1.7007805109024048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2890353202819824,0.0,0.0,1.647866129875183,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,50.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3274588584899902,0.0,0.0,1.6909955739974976,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2854094505310059,0.0,0.0,1.640073537826538,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,51.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3302839994430542,0.0,0.0,1.6911873817443848,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2896913290023804,0.0,0.0,1.639373540878296,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,52.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3246010541915894,0.0,0.0,1.688518762588501,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2819219827651978,0.0,0.0,1.6347646713256836,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,53.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3241994380950928,0.0,0.0,1.6900962591171265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2852436304092407,0.0,0.0,1.6355977058410645,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,54.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3205941915512085,0.0,0.0,1.6806658506393433,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2796502113342285,0.0,0.0,1.630843997001648,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,55.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3156216144561768,0.0,0.0,1.6746820211410522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.278638243675232,0.0,0.0,1.626106858253479,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,56.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3138543367385864,0.0,0.0,1.6726467609405518,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.272514820098877,0.0,0.0,1.6248908042907715,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,57.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3141348361968994,0.0,0.0,1.6781796216964722,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2736445665359497,0.0,0.0,1.6225322484970093,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,58.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3117691278457642,0.0,0.0,1.6712769269943237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.27503502368927,0.0,0.0,1.621626615524292,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,59.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3105157613754272,0.0,0.0,1.6681398153305054,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2679516077041626,0.0,0.0,1.6160213947296143,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,60.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.305065393447876,0.0,0.0,1.6591581106185913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2636233568191528,0.0,0.0,1.6073145866394043,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,61.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.306026816368103,0.0,0.0,1.6602903604507446,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2643663883209229,0.0,0.0,1.609737515449524,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,62.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.303934931755066,0.0,0.0,1.6538028717041016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.263296365737915,0.0,0.0,1.6094032526016235,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,63.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2995662689208984,0.0,0.0,1.646375298500061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2590409517288208,0.0,0.0,1.5997611284255981,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,64.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2999722957611084,0.0,0.0,1.6490318775177002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2581175565719604,0.0,0.0,1.5998899936676025,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,65.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.296794056892395,0.0,0.0,1.6488221883773804,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.254949927330017,0.0,0.0,1.6026067733764648,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,66.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2922977209091187,0.0,0.0,1.6426657438278198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2513469457626343,0.0,0.0,1.5919266939163208,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,67.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2916500568389893,0.0,0.0,1.639858365058899,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2526965141296387,0.0,0.0,1.5937283039093018,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,68.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2897515296936035,0.0,0.0,1.6347033977508545,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2465145587921143,0.0,0.0,1.593284010887146,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,69.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2902510166168213,0.0,0.0,1.6375521421432495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.25192391872406,0.0,0.0,1.5897951126098633,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,70.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2859039306640625,0.0,0.0,1.632470965385437,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2456638813018799,0.0,0.0,1.5902130603790283,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,71.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2818658351898193,0.0,0.0,1.6281301975250244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2406527996063232,0.0,0.0,1.5786492824554443,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,72.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2797049283981323,0.0,0.0,1.624496340751648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2398169040679932,0.0,0.0,1.5765126943588257,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,73.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2802672386169434,0.0,0.0,1.621285319328308,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2392699718475342,0.0,0.0,1.5737491846084595,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,74.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2768502235412598,0.0,0.0,1.6227376461029053,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2382060289382935,0.0,0.0,1.5801243782043457,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,75.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2755699157714844,0.0,0.0,1.6185005903244019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.233618974685669,0.0,0.0,1.5715092420578003,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,76.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2725815773010254,0.0,0.0,1.6157231330871582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.232367753982544,0.0,0.0,1.5716241598129272,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,77.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2728848457336426,0.0,0.0,1.6117874383926392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2306468486785889,0.0,0.0,1.5667235851287842,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,78.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2688087224960327,0.0,0.0,1.6032040119171143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2269741296768188,0.0,0.0,1.5615440607070923,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,79.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.268012523651123,0.0,0.0,1.6034884452819824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2289772033691406,0.0,0.0,1.5632048845291138,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,80.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2664439678192139,0.0,0.0,1.6035724878311157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2268027067184448,0.0,0.0,1.5594494342803955,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,81.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2624603509902954,0.0,0.0,1.5973833799362183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2215129137039185,0.0,0.0,1.5562236309051514,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,82.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2615039348602295,0.0,0.0,1.5947010517120361,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2208882570266724,0.0,0.0,1.5525075197219849,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,83.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2591335773468018,0.0,0.0,1.5925930738449097,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2204616069793701,0.0,0.0,1.549856424331665,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,84.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2593374252319336,0.0,0.0,1.5897369384765625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2188376188278198,0.0,0.0,1.5538347959518433,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,85.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.256699562072754,0.0,0.0,1.5905402898788452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.215867042541504,0.0,0.0,1.5462225675582886,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,86.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2561925649642944,0.0,0.0,1.5880427360534668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.216370701789856,0.0,0.0,1.546558141708374,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,87.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2521045207977295,0.0,0.0,1.5838291645050049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.213602900505066,0.0,0.0,1.5419566631317139,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,88.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2500813007354736,0.0,0.0,1.5781607627868652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2106175422668457,0.0,0.0,1.5390456914901733,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,89.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2495955228805542,0.0,0.0,1.579237937927246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2117674350738525,0.0,0.0,1.5417187213897705,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,90.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.247124195098877,0.0,0.0,1.57892906665802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2093138694763184,0.0,0.0,1.5353171825408936,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,91.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2463109493255615,0.0,0.0,1.575263500213623,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.207349181175232,0.0,0.0,1.5356937646865845,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,92.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2461644411087036,0.0,0.0,1.5750595331192017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.205959677696228,0.0,0.0,1.5366343259811401,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,93.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2436375617980957,0.0,0.0,1.570481538772583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2054263353347778,0.0,0.0,1.5323623418807983,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,94.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.245169997215271,0.0,0.0,1.5740375518798828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2105885744094849,0.0,0.0,1.5344934463500977,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,94.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2443010807037354,0.0,0.0,1.5718456506729126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2093188762664795,0.0,0.0,1.533655047416687,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,95.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2420912981033325,0.0,0.0,1.5672818422317505,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2034565210342407,0.0,0.0,1.5292274951934814,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,96.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2411768436431885,0.0,0.0,1.5679305791854858,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2051382064819336,0.0,0.0,1.5301941633224487,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,97.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2387113571166992,0.0,0.0,1.5661386251449585,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2033889293670654,0.0,0.0,1.5273106098175049,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,98.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2412302494049072,0.0,0.0,1.5673774480819702,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2023704051971436,0.0,0.0,1.529860019683838,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,99.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.238739013671875,0.0,0.0,1.5622618198394775,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2017650604248047,0.0,0.0,1.5254085063934326,0.0,0.0,0.0,0.0,0.0,0.0,0.0

==> figures/data/roofline_mixed.csv <==
Work_per_GPU,one_TFLOPss,two_TFLOPss,four_TFLOPss
0.0625,,,1.5394670878097703
0.125,,2.694164007768529,3.118140047632566
0.25,3.0596501253657244,5.526443322781133,6.079860515471577
0.50,6.159101961630352,10.700069239256377,11.67970831450386
1.0,12.109058140578533,18.47093220932375,21.105108741794403
2.0,24.742879076723213,28.873578540193975,28.05630300628707
4.0,37.810482062449516,40.921689441718186,38.90503875968992
8.0,48.63819188553384,54.77944581960915,46.30277317375118
16,66.54817588866968,61.99746284235498,57.14285714285714


==> figures/data/roofline_uniform.csv <==
Work_per_GPU,one_TFLOPss,two_TFLOPss,four_TFLOPss
0.0625,,,1.4831449508908798
0.125,,2.697501021566116,2.8924255498839235
0.25,3.0207454672326906,5.124685356330102,5.563945439655962
0.5,5.967228354827062,7.954082869264383,7.39723491218883
1.0,9.815701649963676,10.495403603588082,8.705530556787352
2.0,12.187118735987585,12.41550135870203,9.666312573892714
4.0,13.627229046407741,13.511166842172267,10.65122550973351
8.0,14.639417931752327,15.045909418845088,11.062981206289242
16.0,15.68064128833574,15.60930875761487,11.990771574498162


==> figures/data/strong_mixed_loading_pgfplots.csv <==
processes,one,two,four,megatron
1,1.0,1.0,1.0,1.0
2,1.767283485641132,1.5272790488365133,1.6463094619227803,1.64
4,2.008367767298903,2.232725698332673,2.3384586122856477,2.34

==> figures/data/strong_mixed_noload_pgfplots.csv <==
processes,one,two,four,megatron
1,1.0,1.0,1.0,1.0
2,1.208,1.452544407057295,1.6647672626109191,1.64
4,2.013333333333333,2.035658297225856,2.2552662728623667,2.34

==> figures/data/strong_uniform_loading_pgfplots.csv <==
processes,one,two,four,megatron
1,1.0,1.0,1.0,1.0
2,1.6206855409656462,1.8221608100107283,1.9190426133958172,1.64
4,2.2673653450648845,2.555334038091098,2.717038241964395,2.34

==> figures/data/strong_uniform_noload_pgfplots.csv <==
processes,one,two,four,megatron
1,1,1,1,1
2,1.6011727320245461,1.8225871754449583,1.9224486114225745,1.64
4,2.279220368545145,2.534912181886932,2.7009646302250805,2.34

==> figures/data/val_losses.csv <==
index,epoch,model_0,model_1,model_2
0,0,0.08697011445699408,0.07804309854685226,0.06345487857688052
1,1,0.06638554341851118,0.057652029134469304,0.045338567759107974
2,2,0.05983465784798403,0.050701044946850654,0.04060245958664177
3,3,0.056868698186409675,0.0467395929288142,0.036311646149297674
4,4,0.053894957032304375,0.04428910486649592,0.03376240380356299
5,5,0.052156122960377235,0.04294254225780942,0.03248146164763405
6,6,0.050723503623259746,0.04100579679016724,0.031200519491705096
7,7,0.049698007824888174,0.04003636647511591,0.03061087865569497
8,8,0.048526919462993305,0.039094489660348085,0.02989277844684947
9,9,0.0477430974492824,0.03827501509960095,0.02937589659705341
10,10,0.04710023362800403,0.037549077135762256,0.029022562470509463
11,11,0.0462235581209957,0.03706956603303048,0.028740470995105773
12,12,0.04564572080151436,0.03647100488944929,0.028336897649134454
13,13,0.04521999245326492,0.03598507427176598,0.028007735975091597
14,14,0.04493857450792692,0.03565664523595803,0.02789615377523016
15,15,0.04439893108209695,0.035387611075039516,0.027615332523161958
16,16,0.044063100563330876,0.035025130270967514,0.027555681065893355
17,17,0.04370254656575774,0.0348170148673124,0.02726093946693457
18,18,0.04335535747497596,0.034559298191228945,0.027239754594713807
19,19,0.0430990776736528,0.03448412302240267,0.027105366156739308
20,20,0.042962209531663555,0.03411283222345778,0.027548291595569038
21,21,0.042679822494600075,0.0338799922341916,0.02688834792162308
22,22,0.04256342939092232,0.0337420029920388,0.0268245717040002
23,23,0.04226969486103238,0.03371302918613649,0.026615391148977454
24,24,0.0421629858608566,0.033390805245507554,0.026627215616753235
25,25,0.04187241306349024,0.03317241281807316,0.026532585357827546
26,26,0.041746355669773826,0.0330252885882755,0.026340553427172935
27,27,0.04164935591910632,0.03290384764309641,0.02610756640031816
28,28,0.0415092486531336,0.03274117167098759,0.026074460007606923
29,29,0.041558749502593556,0.03274465375312678,0.02619476566487585
30,30,0.04118932772679722,0.03238437136692252,0.025983838098672694
31,31,0.04124673075299913,0.03241527265789577,0.02598234318399501
32,32,0.04102881757687935,0.03237210377828614,0.02595638025945027
33,33,0.0409254268696001,0.03219432054785206,0.025980889950587047
34,34,0.040789320926563635,0.032096087149074116,0.02572285399354485
35,35,0.040606976330001945,0.03180365968877248,0.02558134832493688
36,36,0.040580384554073805,0.0320501370565131,0.025741222252015226
37,37,0.040537674627651066,0.03183529003234131,0.02558228295464981
38,38,0.04031982930877208,0.0315857270869394,0.0253708018681133
39,39,0.04018561004198618,0.03146275632071388,0.02529698442950646
40,40,0.04010163943959123,0.03136629445421831,0.025267738999166248
41,41,0.0400213178766395,0.03128428336958665,0.02521292068975043
42,42,0.03990591528759485,0.031188770348275385,0.025139801786614045
43,43,0.03979349069046013,0.031094387871085045,0.024859121437625746
44,44,0.03976037807975968,0.031071212667401045,0.025008441838733343
45,45,0.03968571195496257,0.03098004209652393,0.02485788268185172
46,46,0.03958303849972517,0.030878496318727706,0.024753411837844373
47,47,0.03951441877067028,0.030751627249532364,0.024685507960446787
48,48,0.03945937235356132,0.03071313745304447,0.024502163733601614
49,49,0.03927476670121364,0.030670181407278067,0.024364002333248584
50,50,0.03924467411756827,0.030571308850092488,0.024402382734867712
51,51,0.03915100810959203,0.03051538930159342,0.02445223410067417
52,52,0.039029471779731664,0.03029433746017053,0.02424148088458199
53,53,0.039021039875230076,0.0303227717103732,0.024260650594945053
54,54,0.03893189508076212,0.03023434649098236,0.024201728688214862
55,55,0.038805858950744815,0.030168000876231015,0.023937576643946534
56,56,0.038683182273255644,0.02990268688713776,0.023860370518451357
57,57,0.038701765107735285,0.030069987500432438,0.02393812051676162
58,58,0.038563523493806984,0.029879013066808107,0.02379604337212236
59,59,0.03850635583818402,0.02982133366430195,0.02374012733948249
60,60,0.038299018557660824,0.029645877180425637,0.023589805788083434
61,61,0.03831523462927224,0.029592283214075473,0.02361635959746034
62,62,0.03825227568991272,0.02957524223786538,0.02347855855044837
63,63,0.03810284158122546,0.029472917850151728,0.023368840224277154
64,64,0.03808405686819171,0.029381185692140377,0.023146291419144486
65,65,0.03799086352705222,0.029344355814962125,0.02325636546098199
66,66,0.037864362745804646,0.02924532663486684,0.023158853567648997
67,67,0.03783355257448669,0.029196720080627875,0.023140726102661272
68,68,0.03774631763155151,0.02912919416344464,0.02294656468882585
69,69,0.03768477270256997,0.0290325422054311,0.022928665612626787
70,70,0.037634186396733764,0.028987993707255678,0.02283464452814085
71,71,0.037595318365877366,0.0289554534754352,0.02284269070008181
72,72,0.03750306696041496,0.028919661213450364,0.023644800249831406
73,73,0.037359318465436823,0.028672941995578936,0.022610397674143873
74,74,0.03727417446105314,0.028677569087872386,0.022672701796225454
75,75,0.03723537763452918,0.028505873699852934,0.022483544140412502
76,76,0.03712005387312031,0.028487619871809852,0.02255882299847714
77,77,0.03707727807146861,0.028509825201823175,0.022401862763117796
78,78,0.03697529024164786,0.02837086019295442,0.022330570711507798
79,79,0.03689099607582888,0.028316285080767965,0.022316828734757488
80,80,0.036843896904211776,0.02830761209573738,0.022264300355377794
81,81,0.03679724211317242,0.028159869052733398,0.022106837283455187
82,82,0.03667307613713771,0.028017023166240954,0.022065009257422278
83,83,0.036696162966662345,0.028008766145401036,0.022004249634937148
84,84,0.036737950497411465,0.027981085008415174,0.02202726111449342
85,85,0.03662296144704807,0.027902710941655317,0.021991299431193104
86,86,0.03658448698251127,0.027860885695968746,0.021887216889210043
87,87,0.03654587807679146,0.027805781042256773,0.02189026281466415
88,88,0.03648766891059131,0.027667425641761483,0.021744407188630802
89,89,0.03648096921934695,0.027634551244572446,0.021743152369912543
90,90,0.03634588580683233,0.027660908609206093,0.0217153604448554
91,91,0.036328396961334476,0.027548561333151207,0.021664131867160208
92,92,0.03630953813226568,0.0275273990584348,0.021582895298273622
93,93,0.03624976884272352,0.027492484943474692,0.021487266752042336
94,94,0.03627654473029126,0.0275118661398396,0.021472764204756217
95,95,0.036190208001898594,0.027497643814178088,0.02141565952719338
96,96,0.03616957906447693,0.0273787492445916,0.021289222273006586
97,97,0.03616847020561557,0.02740333828100453,0.02133173026628244
98,98,0.0361917833406919,0.02745700493950887,0.02135135852281666
99,99,0.036112491129085295,0.02737892538498744,0.021262649190984296


==> figures/data/weak_mixed_loading_pgfplots.csv <==
processes,exp_one,exp_two,exp_four,megatron
1,1,1,1,1
2,1.523,1.08,0.932,0.95
4,1.74,1.02,0.862,0.82

==> figures/data/weak_mixed_noload_pgfplots.csv <==
processes,exp_one,exp_two,exp_four,megatron
1,1,1,1,1
2,0.99,0.98,0.932,0.95
4,0.96,0.86,0.847,0.82

==> figures/data/weak_uniform_loading_pgfplots.csv <==
processes,exp_one,exp_two,exp_four,megatron
1,1,1,1,1
2,1.07,0.99,0.99,0.95
4,0.89,0.78,0.76,0.82

==> figures/data/weak_uniform_noload_pgfplots.csv <==
processes,exp_one,exp_two,exp_four,megatron
1,1,1,1,1
2,0.98,0.96,0.99,0.95
4,0.80,0.75,0.74,0.82


==> figures/data/wm_rollout.csv <==
rollout_time,msl,u10,v10,t2m,z1000,z925,z850,z700,z600,z500,z400,z300,z250,z200,z150,z100,z50,q1000,q925,q850,q700,q600,q500,q400,q300,q250,q200,q150,q100,q50,t1000,t925,t850,t700,t600,t500,t400,t300,t250,t200,t150,t100,t50,u1000,u925,u850,u700,u600,u500,u400,u300,u250,u200,u150,u100,u50,v1000,v925,v850,v700,v600,v500,v400,v300,v250,v200,v150,v100,v50
6.0,53.660919189453125,0.8199661374092102,0.8187096118927002,0.7089197039604187,0.0,0.0,38.15623092651367,0.0,0.0,48.04026794433594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7988836765289307,0.0,0.0,0.2965691387653351,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.7790237665176392,0.0,0.0,0.5497831702232361,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,   1.399030327796936,0.0,0.0,1.7966651916503906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.354514718055725,0.0,0.0,1.7389988899230957,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12.0,62.55506134033203,0.9248917102813721,0.9360480904579163,0.78126460313797,0.0,0.0,43.89375686645508,0.0,0.0,55.85807418823242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9055059552192688,0.0,0.0,0.3448167145252228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8635717630386353,0.0,0.0,0.6223178505897522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,     1.550992727279663,0.0,0.0,2.028297185897827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5155869722366333,0.0,0.0,1.9820460081100464,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18.0,72.20443725585938,1.016985535621643,1.0345205068588257,0.8206775784492493,0.0,0.0,51.01252746582031,0.0,0.0,65.85843658447266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.966167688369751,0.0,0.0,0.3750517964363098,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9154320955276489,0.0,0.0,0.6768413782119751,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,     1.665841817855835,0.0,0.0,2.1972758769989014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6346802711486816,0.0,0.0,2.1585323810577393,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.0,83.1601791381836,1.1135990619659424,1.1345824003219604,0.8519079685211182,0.0,0.0,59.22501754760742,0.0,0.0,77.3922119140625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0154145956039429,0.0,0.0,0.40062078833580017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9617716670036316,0.0,0.0,0.7306246757507324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,    1.7842639684677124,0.0,0.0,2.3642020225524902,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.7569762468338013,0.0,0.0,2.3307945728302,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30.0,96.3712387084961,1.2144137620925903,1.2388454675674438,0.9070228338241577,0.0,0.0,69.0890121459961,0.0,0.0,90.91756439208984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0633366107940674,0.0,0.0,0.42284852266311646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0173879861831665,0.0,0.0,0.7855023741722107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,    1.9086157083511353,0.0,0.0,2.5316708087921143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.8814693689346313,0.0,0.0,2.5023727416992188,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36.0,110.87523651123047,1.320403814315796,1.3474905490875244,0.9554232358932495,0.0,0.0,79.88418579101562,0.0,0.0,105.57084655761719,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1073246002197266,0.0,0.0,0.4438266158103943,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.075056552886963,0.0,0.0,0.8461971282958984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,   2.042046308517456,0.0,0.0,2.7159409523010254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0153720378875732,0.0,0.0,2.685250997543335,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42.0,126.45118713378906,1.4270938634872437,1.4560357332229614,0.9959836006164551,0.0,0.0,91.5665054321289,0.0,0.0,121.53260040283203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1472500562667847,0.0,0.0,0.4628058671951294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1313523054122925,0.0,0.0,0.9089465737342834,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,  2.1732664108276367,0.0,0.0,2.898484230041504,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.1495187282562256,0.0,0.0,2.8718483448028564,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48.0,143.6520538330078,1.5406222343444824,1.572047472000122,1.0387800931930542,0.0,0.0,104.40647888183594,0.0,0.0,139.21591186523438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1860685348510742,0.0,0.0,0.48170149326324463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1938107013702393,0.0,0.0,0.977989137172699,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,  2.317699670791626,0.0,0.0,3.095581293106079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.2973077297210693,0.0,0.0,3.074424982070923,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54.0,162.45864868164062,1.6554136276245117,1.688608169555664,1.101226568222046,0.0,0.0,118.44464111328125,0.0,0.0,158.42636108398438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2257939577102661,0.0,0.0,0.4999162554740906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.266472578048706,0.0,0.0,1.052120566368103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,    2.466421604156494,0.0,0.0,3.296260356903076,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.4452147483825684,0.0,0.0,3.2831664085388184,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60.0,182.52499389648438,1.7743793725967407,1.8055235147476196,1.1676181554794312,0.0,0.0,133.45672607421875,0.0,0.0,179.06651306152344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.26386559009552,0.0,0.0,0.5183520317077637,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3428996801376343,0.0,0.0,1.131833791732788,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,   2.621251344680786,0.0,0.0,3.50791072845459,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.5998449325561523,0.0,0.0,3.5073087215423584,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66.0,204.1399383544922,1.8946726322174072,1.9287577867507935,1.236817717552185,0.0,0.0,149.6786651611328,0.0,0.0,201.32664489746094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3010538816452026,0.0,0.0,0.5359198451042175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4231349229812622,0.0,0.0,1.2160106897354126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,   2.779949903488159,0.0,0.0,3.7285804748535156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.757627487182617,0.0,0.0,3.738168954849243,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72.0,227.05233764648438,2.020193338394165,2.055194854736328,1.320963740348816,0.0,0.0,166.6996612548828,0.0,0.0,224.88279724121094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.339002013206482,0.0,0.0,0.5537971258163452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.513776421546936,0.0,0.0,1.306222915649414,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,       2.949200391769409,0.0,0.0,3.962946891784668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.9244322776794434,0.0,0.0,3.9795143604278564,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78.0,252.61093139648438,2.1514735221862793,2.1887104511260986,1.4615285396575928,0.0,0.0,185.77757263183594,0.0,0.0,250.44412231445312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3786256313323975,0.0,0.0,0.5713586211204529,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6165313720703125,0.0,0.0,1.4005361795425415,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.1246750354766846,0.0,0.0,4.2013020515441895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.098506212234497,0.0,0.0,4.230603218078613,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84.0,278.7757263183594,2.2821528911590576,2.3254995346069336,1.6372243165969849,0.0,0.0,205.18199157714844,0.0,0.0,276.6664123535156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.418771743774414,0.0,0.0,0.5892494916915894,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.726293683052063,0.0,0.0,1.4984102249145508,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,    3.3028886318206787,0.0,0.0,4.449461936950684,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.2730376720428467,0.0,0.0,4.486052513122559,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90.0,307.0603942871094,2.4174084663391113,2.4626638889312744,1.8570969104766846,0.0,0.0,226.24301147460938,0.0,0.0,304.5175476074219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4596666097640991,0.0,0.0,0.6071307063102722,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.8387150764465332,0.0,0.0,1.598562240600586,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,   3.48220157623291,0.0,0.0,4.686886787414551,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.447610855102539,0.0,0.0,4.7437825202941895,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96.0,335.0526428222656,2.5520920753479004,2.6019105911254883,2.111140012741089,0.0,0.0,247.16860961914062,0.0,0.0,333.12994384765625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.499319314956665,0.0,0.0,0.6251986622810364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9622113704681396,0.0,0.0,1.7025684118270874,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,   3.666378974914551,0.0,0.0,4.932361125946045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.6303515434265137,0.0,0.0,5.005520820617676,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102.0,364.8659973144531,2.6888210773468018,2.7439727783203125,2.443669557571411,0.0,0.0,269.3794250488281,0.0,0.0,362.8609313964844,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.541428804397583,0.0,0.0,0.6432134509086609,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0929179191589355,0.0,0.0,1.8114358186721802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,    3.8512532711029053,0.0,0.0,5.181304454803467,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.8172686100006104,0.0,0.0,5.271426200866699,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108.0,394.27032470703125,2.8215267658233643,2.8825337886810303,2.751077175140381,0.0,0.0,291.17913818359375,0.0,0.0,392.9269714355469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.583709716796875,0.0,0.0,0.6609917283058167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.2267229557037354,0.0,0.0,1.9211573600769043,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,  4.031580448150635,0.0,0.0,5.430830955505371,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.9990859031677246,0.0,0.0,5.53658390045166,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114.0,423.901123046875,2.949010133743286,3.0150527954101562,2.9220356941223145,0.0,0.0,313.5177917480469,0.0,0.0,423.581298828125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6236149072647095,0.0,0.0,0.6782085299491882,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.3460025787353516,0.0,0.0,2.029106378555298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,      4.204476833343506,0.0,0.0,5.673464298248291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.175492763519287,0.0,0.0,5.801100254058838,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120.0,451.33843994140625,3.0669336318969727,3.1405558586120605,2.9840848445892334,0.0,0.0,334.89007568359375,0.0,0.0,454.52313232421875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6605842113494873,0.0,0.0,0.6955997347831726,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.464695453643799,0.0,0.0,2.1370389461517334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.370935440063477,0.0,0.0,5.910395622253418,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.345170974731445,0.0,0.0,6.0628342628479,0.0,0.0,0.0,0.0,0.0,0.0,0.0

